EHRNote-ChatQA: A Benchmark for Evidence-Grounded Multi-Turn Clinical Question Answering over Longitudinal Discharge Summaries

Discharge summaries are crucial clinical documents containing the context of a patient's overall hospital stay, and are routinely reviewed by medical experts for patient readmission, ongoing care, and diagnostic decision-making. When reviewing them, medical experts often must iteratively synthesize information across multiple discharge summaries while verifying the evidence supporting each answer. Although large language models (LLMs) are increasingly explored for clinical question answering, existing benchmarks do not sufficiently reflect this setting: they often evaluate exam-style medical knowledge or focus on single-turn question answering with limited evidence-grounding evaluation. We introduce EHRNote-ChatQA, the first benchmark for evidence-grounded multi-turn clinical question answering over patients' multiple discharge summaries. Built from de-identified MIMIC-IV discharge summaries, EHRNote-ChatQA contains 967 patient-level multi-turn samples spanning one to five notes and 16,072 medical-expert-verified QA pairs (8,036 content questions, each paired with an evidence-grounding question) across eight clinical categories. The benchmark is constructed through an expert-informed pipeline combining discharge-summary structuring schema, expert-curated multi-turn QA templates, and LLM-based generation, followed by review and revision of every single QA sample by 12 medical experts (11 physicians and 1 nurse). Benchmarking 24 proprietary and open-weight LLMs reveals several challenges, including that LLMs struggle more with evidence grounding than content answering, multi-turn errors compound across turns, and single-turn clinical QA performance does not reliably transfer to this setting. These findings establish EHRNote-ChatQA as a rigorous and practical benchmark for evaluating clinical QA systems.

==> prompts/multiturn_gpt_evaluate_generate_eval_content.txt <==
Carefully read the patient's discharge summaries and each content question, reference correct answer, and model output.
Your task is to score the model output on how correctly it answers the provided content question.

IMPORTANT — How to treat the "Reference Correct Answer":
The provided "Reference Correct Answer" is a REFERENCE ONLY. It may contain details that are not strictly asked by the question. The QUESTION itself defines what is essential, not the reference correct answer. The discharge summaries are the authoritative source for factual verification. A model answer that omits details present in the reference correct answer but NOT asked by the question should NOT be penalized for that omission.

=== Scoring Rubric: Content Questions (0-2) ===

Only a SERIOUSLY DANGEROUS hallucination forces Score 0. A seriously dangerous hallucination is one that would mislead clinical judgment, specifically:
  (a) Factual contradiction — a claim that contradicts the discharge summaries.
  (b) Cross-admission contamination — attributing findings from one admission to another.
  (c) Load-bearing unsupported claim — an ungrounded clinical assertion that forms part of the actual answer to the question (e.g., an invented diagnosis, medication, dose, lab value, or clinical outcome).

A minor, peripheral unsupported detail — one that is clinically plausible, does NOT contradict the discharge summaries, and is NOT part of the core answer to the question — is NOT a seriously dangerous hallucination. It lowers the score to 1 but does not force 0.

Decision tree:

Step 1: Is the output empty/off-topic, does it fail to address the question, or is the core clinical conclusion wrong?
  -> Yes -> Score 0
  -> No  -> Step 2

Step 2: Does the output contain a SERIOUSLY DANGEROUS hallucination (a/b/c above)?
  -> Yes -> Score 0
  -> No  -> Step 3

Step 3: Is the core answer correct and grounded, with all the details the QUESTION explicitly asks for, and no other flaws?
  (Details present in the reference correct answer but NOT asked by the question are NOT required.)
  -> Yes -> Score 2
  -> No, it has a non-dangerous flaw -> Score 1
     Non-dangerous flaws include: omitting an asked-for detail; including a minor peripheral unsupported detail (plausible, non-contradictory, and not part of the core answer); or including supported extras that blur the focus of the question.

Score definitions:
- Score 2 (Correct): All details the question asks for are present and consistent with the discharge summaries, with no seriously dangerous hallucination. It is acceptable to omit details that appear in the reference correct answer but are not asked by the question. Minor phrasing/ordering differences and clearly supplementary supported extras are acceptable.
- Score 1 (Partially Correct): The core answer is correct and addresses what the question asks, but the output has a NON-dangerous flaw — it omits an asked-for detail, adds a minor peripheral unsupported detail that does not mislead clinical judgment, or includes supported extras that blur the focus of the question.
- Score 0 (Incorrect): The output fails to address the question, is empty/off-topic, gets the core clinical conclusion wrong, OR contains a seriously dangerous hallucination (factual contradiction, cross-admission contamination, or a load-bearing unsupported claim).

=== General Rules ===

- The QUESTION defines what is essential. The "Reference Correct Answer" is a hint; it may contain details not asked by the question, which the model is free to omit without penalty.
- The discharge summaries are the authoritative source for factual verification.
- Only seriously dangerous hallucination (a/b/c above) forces Score 0. Minor, peripheral, non-contradictory unsupported details are penalized at Score 1, not 0.
- Provide reasoning BEFORE the score for each question. This ensures careful deliberation.

=== Output Format (Strict) ===

For each content question (with key 1, 2, 3, ...), output one Reasoning line followed by one Score line. Replace the key with the actual question number, with NO curly braces. Do NOT write `Score{1}` — write `Score1`. The score must be a single integer 0, 1, or 2.

Concrete example for three content questions (replace 1, 2, and 3 with the actual question keys):

Reasoning1: The model correctly identifies the asked-for clinical findings and grounds them in the discharge summaries. No seriously dangerous hallucination. Includes one clearly supplementary supported detail that does not distract.
Score1: 2

Reasoning2: The core clinical conclusion is correct and grounded, but the model adds a minor, clinically plausible aside that is not stated in the discharge summaries and is not part of what the question asks. It does not contradict the notes and would not mislead clinical judgment, so it is a non-dangerous flaw rather than a forced 0.
Score2: 1

Reasoning3: The model includes a factual contradiction of the discharge summary regarding the patient's blood pressure trend. This is a seriously dangerous hallucination and forces 0.
Score3: 0

=== Inputs ===

[Discharge Summaries]
{discharge summaries}

[Content Questions, Reference Correct Answers, and Model Outputs]
{qas}


==> prompts/multiturn_gpt_evaluate_generate_eval_source.txt <==
Carefully read the patient's discharge summaries and each source-citation question.
Your task is to score the model's source-citation output on whether it correctly identifies the notes and headers that contain the supporting information for the MODEL'S OWN content answer.

IMPORTANT — Ground the source score in the MODEL'S content answer, NOT the reference source answer.

CRITICAL — Defer to the Content Pass output:
The complete output of the content scoring pass (Reasoning{n} + Score{n} for every content question) is provided below in the "[Content Pass Output]" section. Before scoring each source question Q{n}-{m}, look up the paired content question Q{n} in that section and read its "Score{n}: ..." line. If that score is 0, the model's content answer is invalid (hallucinated, off-topic, or wrong on the central clinical point) and there is no valid source set for it. In that case, assign Score 0 to the source question regardless of which notes/headers the model lists, and state in your reasoning that the source score was forced to 0 because the paired content question received Score 0 in the Content Pass Output.

Procedure:
1. Re-read the model's answer to the paired content question (provided below as "Model Content Answer for Q{n}").
2. From the discharge summaries, identify the MINIMAL but NECESSARY set of notes and headers that contain the information in the model's content answer. Write this target set out explicitly in your reasoning before scoring.
3. Use the provided "Reference Correct Content Answer" and "Reference Correct Source Answer" as HINTS ONLY. The model's content answer may legitimately differ from the reference correct content answer; in that case, the minimally necessary source set shifts accordingly. Always anchor on the model's content answer.
4. Compare the model's source output against the target set you identified in step 2.

Definitions:
- A header is "necessary" if it contains information that supports the model's content answer.
- A header is "irrelevant" if it does NOT contain information that supports the model's content answer.
- Non-minimal but fully relevant is acceptable: if the model lists more headers than the minimum, those extras must each contain information supporting the model's content answer.

=== Scoring Rubric: Source-Citation Questions (strict) ===

- Score 2 (Exact or Near-Exact): The output covers ALL notes and headers that contain information supporting the model's content answer. Every note/header in the output (including any extras beyond the minimal set) contains information supporting the model's content answer. NO irrelevant notes or headers are present, and NO necessary note/header is omitted.
- Score 1 (Partially Correct): The output covers PART of the notes/headers needed for the model's content answer, but either (a) omits at least one necessary note/header, or (b) includes at least one irrelevant note/header (i.e., a header that does not contain information supporting the model's content answer).
- Score 0 (Incorrect): The output cites the wrong note number(s), omits the primary required notes/headers entirely, lists only wrong/irrelevant headers, OR the paired content question's Score{n} in the [Content Pass Output] section is 0 (in which case the source score is forced to 0 regardless of what the model lists).

=== General Rules ===

- Score relative to the MODEL's content answer, not the reference correct content/source answer.
- Be strict: ANY irrelevant header (one that does not support the model's content answer) drops the score below 2, even if all necessary headers are also present.
- Provide reasoning BEFORE the score for each question. Explicitly list which notes/headers you identified as minimally necessary for the model's content answer, then compare against the model's source output.

=== Output Format (Strict) ===

For each source-citation question (with key 1-1, 2-1, 3-1, ...), output one Reasoning line followed by one Score line. Replace the key with the actual question key, INCLUDING the dash and the trailing number, and with NO curly braces. Do NOT write `Score{1-1}` or `Score1` — write `Score1-1`. The score must be a single integer 0, 1, or 2.

Concrete example for two source-citation questions (replace 1-1 and 2-1 with the actual question keys):

Reasoning1-1: The minimally necessary headers for the model's content answer are Note #2 Pertinent Results and Note #2 Discharge Diagnosis. The model lists both with no irrelevant additions and no missing necessary headers.
Score1-1: 2

Reasoning2-1: Forced to 0 because the paired content question Q2 received Score 0 in the [Content Pass Output] section, so there is no valid source set for the model's content answer.
Score2-1: 0

=== Inputs ===

[Discharge Summaries]
{discharge summaries}

[Content Pass Output]
(Verbatim output of the content scoring pass — use this to look up Score{n} for the paired content question.)
{content_pass_output}

[Source Questions with Reference Correct Answers (hints) and Model Content Answers]
{qas}


==> prompts/multiturn_gpt_step1_multinote.txt <==
You are provided with a patient's discharge summaries. You are also provided with an entity category, attribute, relationship schema defined for tagging discharge summaries, along with multi-turn QA template examples regarding multiple pre-defined categories. The multi-turn QA templates are curated by medical experts (i.e., clinician, nurse).
Carefully read the patient's discharge summaries and generate a multi-turn QA that medical experts would realistically ask in real-world clinical practice when reviewing discharge summaries.
Among the QA template categories mentioned below, generate multi-turn QA regarding {qa_template_category} category, by referencing and following the reasoning style demonstrated in the {qa_template_category} QA template examples below.

You must generate:
1. A sequence of medical expert-style multi-turn questions.
2. All entities, attributes, and relationships between entities extracted from the discharge summaries required to answer each corresponding question,
3. Source locations of the extracted entities, attributes, and relationships that compose the answer content. (Sufficient but minimal)
4. The answer.

Multi-turn Reasoning Dependency (CRITICAL):
The QA sequence must simulate stepwise clinical reasoning with narrative coherence, similar to how clinicians progressively review charts.
Rules:
- Q1 may introduce entities directly from the discharge summaries.
- Q2 and later questions must reference entities introduced in previous answers.
- Later questions must not independently re-introduce entities that have already appeared in prior answers.
This ensures thematic continuity across the reasoning chain.
Example logic:
A1 identifies Entity X
Q2 refers to Entity X using a coreference expression (e.g., "the diagnosis", "the procedure")
A2 concerns Entity X or a closely related entity

Unresolvability Requirement:
For each Q2+ question, verify that the question CANNOT be answered correctly by reading only the discharge summaries without knowing the prior answers. If a reader with no prior context could identify the correct answer by searching the notes for the entity referenced in the question, the question is insufficiently dependent on prior context. Revise it to increase referential ambiguity — the coreference expression must be genuinely ambiguous without prior context.
For example, if the patient has only one procedure, "What was the outcome of that procedure?" is effectively self-resolving. In such cases, broaden the coreference ("What was the outcome of that intervention?") or restructure the chain so that the referenced entity has multiple plausible referents in the notes.

Entity Introduction Rules
- Q1 may name entities directly from the discharge summaries, as there is no prior answer to reference.
- For Q2 and later questions, the question must not introduce new entity names from the discharge summaries. Entities for Q2 and later may only be referenced using coreference expressions that refer back to entities already introduced in a prior answer.
- When referencing entities in Q2 and later questions, you must not include modifiers or details that reveal identity (e.g., type, location, mechanism).
For example, instead of "What antithrombotic treatment was started", write "What treatment was started". Also, instead of "What ongoing antiplatelet regimen was prescribed", write "What ongoing regimen was prescribed".

Coreference Expression Restrictions (STRICT):
The coreference expression must be the most generic clinically natural term possible. Terms that reveal drug class, mechanism, anatomical category, or clinical subcategory are PROHIBITED because they narrow the referent and can break error propagation by allowing direct lookup in the notes.
PROHIBITED coreference expressions (examples — not exhaustive):
- "the antibiotic", "the antifungal", "the antihypertensive", "the anticoagulant", "the antiarrhythmic", "the analgesic", "the antiplatelet agent"
- "the cardiac procedure", "the orthopedic procedure", "the endoscopic procedure", "the neurologic finding"
- "the renal finding", "the hepatic finding", "the pulmonary imaging", "the cardiac imaging"
- "the gram-positive organism", "the fungal infection"
REQUIRED generic alternatives:
- "the medication", "the treatment", "the regimen"
- "the procedure", "the intervention", "the operation"
- "the finding", "the result", "the abnormality"
- "the condition", "the diagnosis", "the complication"
- "the organism", "the infection"

Entity Reuse Rules:
For Q2 and all subsequent questions:
1. The question must not contain entity names copied directly from the discharge summary.
2. The question must refer to entities from the previous answer using coreference expressions, such as:
- "the procedure", "the diagnosis", "the complication", "the finding", "the laboratory abnormality", "the imaging result", "the organism", "the treatment", "the intervention", "the outcome"
3. For the coreference expressions, questions must not include descriptive modifiers that reveal the identity, category, mechanism, location, or clinical implication of the referenced entity. Questions must refer to entities without adding informative adjectives or phrases.
Once an entity name appears in an earlier answer, the original name must not appear again in subsequent questions.

Answer Continuity Constraint:
For each answer Ai (i > 1):
- The answer must concern the entity or clinical concept referenced in Qi.
- The answer must be clinically coherent with the prior question context and advance the reasoning chain naturally.

Question Naturalness Constraint (CRITICAL):
Each question must sound like an open chart-review question that a clinician would actually ask while reading the notes for the first time. The asker must NOT already know the answer, and the question must NOT presuppose the existence, valence, or notability of what the answer will be. Questions that read like textbook prompts ("What critical finding was discovered...", "Given the complicated course...", "Despite the eventual procedure...") are PROHIBITED because they leak the answer and are not clinically realistic.

This rule constrains how NEW information in the question is framed. The required coreference back to entities from prior answers (per the Multi-turn Reasoning Dependency, Entity Reuse, and Coreference Expression Restrictions rules above) still applies — the back-reference itself is fine; the leakage rule applies to the rest of the stem.

Forbidden patterns:
The problem is structural (presupposition), not lexical. Words like "critical", "major", "significant", "key", "notable" are clinically legitimate when used inside an open question (e.g., "Was there any significant change in his renal function?", "Was anything notable found on imaging?"). What is forbidden is asserting the existence or characterization of the answer as a fact in the stem itself. The two structural patterns to avoid:

1. Embedding the answer category as an asserted fact in the stem (declarative presupposition). The stem states that the entity to be revealed already exists, instead of asking whether it exists or what was done in a given scope.
   - e.g., "A new condition was identified during that admission. What intervention was performed for it?" — both clauses presuppose findings before the answer reveals them.
   - e.g., "What was the specific challenge in managing his medications?" — presupposes that a challenge existed.
   - e.g., "What critical finding was discovered during the evaluation?" — presupposes that a critical finding was discovered.
   The fix is to convert the presupposing clause into a yes/no opener ("Was there any challenge in managing his medications?", "Was there any finding of concern on that evaluation?") or to a neutral scope question ("What did that evaluation show?").

2. Editorial framing clauses that characterize the course or outcome before asking. A leading clause like "Given the complicated hospital course, ..." or "Despite the eventual procedure, ..." asserts that the course was complicated or that a procedure occurred before the answer reveals it. The fix is to drop the editorial clause: "What was the outcome of that hospital course?", "What happened after that procedure?".

Required rewriting strategy:
For each question that would otherwise presuppose the answer, convert it into either:
(a) a YES/NO opener that asks whether the entity exists, optionally followed in the SAME turn or the NEXT turn by a specific follow-up question about its details, OR
(b) a neutral wh-question that names the SCOPE of inquiry (the workup, the plan, the medication regimen, the disposition, what happened next) without evaluative adjectives and without asserting what the answer will be.

The new entity introduced by the answer must still be unrecoverable from the question alone — i.e., the question may name the SCOPE (what was done, what was found, what happened next, how the patient was doing) but must not name or telegraph the ANSWER ENTITY itself.

Paired BAD -> GOOD examples:

  BAD:  "What critical finding was discovered during the evaluation?"
  GOOD: "Was there any finding of concern discovered during that evaluation?"
  GOOD: "What did the evaluation show?"

  BAD:  "What was the specific challenge in managing his medications?"
  GOOD: "Was there any challenge in managing his medication regimen?"
  GOOD: "What was documented about his medication management at that point?"

  BAD:  "A new condition was identified during that admission. What intervention was performed for it?"
  GOOD: "Was a new condition identified during that admission?" (next turn:) "What intervention was performed for it?"
  GOOD: "What was worked up during that admission, and what was done?"

  BAD:  "Given the complicated hospital course, what was the outcome?"
  GOOD: "What was the outcome of that hospital course?"

  BAD:  "Despite the eventual procedure, what happened next?"
  GOOD: "What happened after that procedure?"

  BAD:  "What major clinical event occurred shortly thereafter, leading to another hospitalization?"
  GOOD: "What happened to the patient after that discharge?"
  GOOD: "Was the patient readmitted? If so, why?"

  BAD:  "Despite that improvement, what major clinical event occurred...?"
  GOOD: "What happened after that improvement?"

  BAD:  "What was the patient's overall functional outcome and discharge disposition at the end of that admission?"
  GOOD: "How was the patient functionally at discharge, and where was he discharged to?"

  BAD:  "What critical finding was discovered during the evaluation leading up to that intervention?"
  GOOD: "What did the workup before that intervention show?"

  BAD:  "Following stabilization of that psychiatric episode, a new condition was identified..."
  GOOD: "What happened on the next admission after that episode?"

Note on yes/no openers:
A yes/no opener is acceptable ONLY when the corresponding answer naturally begins with "Yes" + the full clinical details drawn from the source notes (e.g., "Yes — atrial flutter was identified, and an ablation was performed on..."). Do NOT use yes/no openers as a loophole to hide content; the answer must still convey the same clinical information that would have been conveyed under the BAD phrasing. If the answer cannot be expanded that way, use a neutral wh-question instead.

Self-check before finalizing each question:
1. Does the stem assert as fact something that the answer is supposed to reveal (e.g., "a new condition was identified", "the specific challenge in managing his medications", "the eventual procedure", "the critical finding that was discovered")? If yes, convert that clause into a yes/no opener or a neutral scope question.
2. Does the stem contain a leading editorial framing clause that characterizes the course or outcome before asking (e.g., "Given the complicated hospital course, ...", "Despite the eventual procedure, ...")? If yes, drop the editorial clause.
3. Could a clinician who has NOT yet read the relevant note section ask this question without already knowing what the answer will be? If no, rewrite until the answer would still be a genuine surprise to the asker.
4. Does the question still satisfy the Multi-turn Reasoning Dependency, Entity Reuse, and Coreference Expression Restrictions rules above (i.e., it back-references prior answer entities using only generic coreference expressions, and the back-referenced entity is genuinely ambiguous without the prior turn)? If no, restore the back-reference.

Template Diversity Rule:
The provided templates are conceptual inspirations, not fixed question structures.
When generating questions:
- Do not copy templates directly.
- Combine or adapt ideas from multiple templates when constructing the reasoning chain.
- Adapt the reasoning chain based on the provided patient discharge summary content.
Reference the QA template examples of {qa_template_category} when constructing questions.

Question Generation Requirements:
When generating questions,
- Questions must reflect real clinical reasoning workflows, meaning questions medical experts actually ask when reviewing discharge summaries for patient care, handoff, or follow-up planning.
- Each question must reference or build on entities or clinical concepts introduced in the previous answer.
- Do not add descriptive modifiers that can reveal entity identity in later questions.
- When referencing admissions for the first time, identify them using either admission order (first, second, etc.), chartdate, admission ID, a specific entity (e.g., diagnosis, procedure etc.) that uniquely identifies the admission, or all admissions when the question concerns the entire admission history.
- Do not add phrases such as "you identified", "you described", "from the prior answer". Instead, just assume that the prior answer context will be used to answer each question.
- Avoid adding parentheses in the questions.
- Questions must not introduce hypothetical or speculative clinical scenarios.
- Questions must not be trivially answerable, and should require clinical details and medical experts to interpret, connect, or reason over clinical information.
- Questions must not ask multiple things in a single question. Split them into separate questions.
- Questions must be written in natural clinical language reflecting how medical experts actually phrase questions.
- Each subsequent question in the multi-turn chain should logically follow prior questions in a way medical experts would naturally proceed during chart review.
- You must reference the QA template examples of {qa_template_category}. Use them as seed to construct real-world questions that medical-experts would ask.

Multi-Note Coverage:
You are highly encouraged to generate a QA chain that spans all provided discharge summaries (or multiple of the provided discharge summaries). 
However, multi-note coverage is STRICTLY subordinate to dependency quality. 
- You should aim to link related entities across different notes through clinical relationships, or ask about common/similar entities appearing across different notes, provided it reflects how a medical expert would practically review the charts.
- However, you DO NOT need to cover every single provided note if doing so forces an unnatural question. 
- Never introduce a cross-note question solely for the sake of coverage if it breaks the reasoning chain, creates a disjointed narrative, or requires violating the coreference rules. A highly dependent, clinically coherent chain that only covers 2 out of 3 notes is vastly preferred over a chain that covers all 3 notes but loses logical continuity.

Turn Count Guidance:
Generate questions calibrated to the patient's clinical complexity and the number of discharge summaries:
- 1 note: 5-7 content questions
- 2 notes: 7-9 content questions
- 3 or more notes: 8-12 content questions
Dependency quality takes absolute priority over turn quantity. Every question must maintain genuine clinical reasoning dependency on prior answers. Do not generate additional questions merely to increase turn count. A strong 6-turn chain with tight dependency is far better than a 12-turn chain where later turns are self-contained or only loosely connected.
If you cannot construct a clinically natural, dependent question that maintains the reasoning chain, stop the chain. Do not generate unnatural questions that clinicians would not realistically ask.

WHY/HOW Question Guidance:
You are encouraged to include WHY and HOW questions at Q3 and later positions. These questions strengthen both clinical naturalness and error propagation because they require understanding clinical reasoning chains, which forces reliance on prior-turn context. Use phrasing such as:
- "Because [referencing prior answer context], how was the management adjusted?"
- "Given [referenced finding from prior answer], why was that approach chosen?"
- "What clinical reasoning led to the change in [the treatment / the intervention]?"
- "How did [those findings / that response] influence the subsequent management?"

Answerable-from-notes constraint (CRITICAL): All WHY/HOW questions MUST be answerable from information explicitly stated or directly inferable from the discharge summaries combined with standard clinical knowledge to interpret those facts.

Permitted reasoning types:
- Connecting two documented events in a causal or temporal sequence (e.g., a documented finding followed by a documented clinical decision)
- Interpreting documented lab values, imaging results, or exam findings using standard clinical knowledge
- Explaining a documented clinical decision using the rationale stated or clearly implied in the notes
- Linking documented information across different notes for the same patient

PROHIBITED reasoning types (questions requiring these are NOT allowed):
- Pathophysiological mechanisms not described in the notes (e.g., "Why does Drug X cause side effect Y at the molecular level?")
- Clinical guideline reasoning not cited or implied in the notes (e.g., "Why is Drug X preferred over Drug Y per guidelines?")
- Pharmacological mechanisms of action (e.g., "How does this medication work?")
- Counterfactual scenarios (e.g., "What would have happened if treatment X had not been given?")
- Epidemiological or population-level statistics (e.g., "Why is this condition more common in population X?")
- Comparison with alternative treatments not mentioned in the notes (e.g., "Why was ticagrelor chosen over prasugrel?" when the notes do not discuss this choice)

The output format must be as follows:
Q1: {medical expert question regarding the patient's discharge summaries}
A1:
[Entities, Attributes, Relationships]
{Entity1} - attribute_name: attribute, attribute_name: attribute
{Entity2} - attribute_name: attribute, attribute_name: attribute
{Entity1} -> relationship_name -> {Entity2}
{Entity3} - attribute_name: attribute, attribute_name: attribute
{Entity2} -> relationship_name -> {Entity3}
...
[Source Location]
{Note #x}{Header Name}
{corresponding text-span1}
{corresponding text-span2}
{Note #x}{Header Name}
{corresponding text-span1}
{corresponding text-span2}
...
[Answer]
{answer_text}
Repeat for Q2, Q3, etc.

Source Location Rules:
- You must add all headers that are required for answering the question, but you must add only minimal headers that are necessarily required to answer the question. For example, if the answer content appears in both brief hospital course and major surgical or invasive procedure, and the content in major surgical or invasive procedure is included in brief hospital course, you must only include brief hospital course as source location.
- For the header names, you must write the main section header names (e.g., Brief Hospital Course, Major Surgical or Invasive Procedure, History of Present Illness, Discharge Diagnosis, Discharge Medications, Chief Complaint, Discharge Instructions, Pertinent Results, Past Medical History, Medications on Admission, Allergies, Discharge Condition, Physical Exam), instead of the sub-header names (e.g., Microbiology, Imaging within the Pertinent Result header). If the context is included in the sub-header, you must write the main header name instead of the sub-header name, along with its corresponding context.

[Entity Category, Attribute, Relationship Schema]
1. Diagnosis – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
2. Finding – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
3. Symptom – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
4. Procedure – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
5. Outcome – status, assertion, time(dates, times, durations, frequencies)
6. Vital_Sign – status, value, assertion, time(dates, times, durations, frequencies)
7. Physical_Exam – status, finding, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
8. Lab_Test – value, abnormal_flag, status, assertion, time(dates, times, durations, frequencies)
9. Diagnostic_Imaging_Test – status, result, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
10. Specimen – source, assertion, time(dates, times, durations, frequencies)
11. Microbiology_Test - organism_growth, result, assertion, time(dates, times, durations, frequencies)
12. Microbiology_Organism - growth, assertion, time(dates, times, durations, frequencies)
13. Microbiology_Antibiotics - dilution, sensitivity, assertion, time(dates, times, durations, frequencies)
14. Activity – status, assertion, time(dates, times, durations, frequencies)
15. Medication – strength, dosage, form_description, form, route, instruction, disp, refills, assertion, time(dates, times, durations, frequencies)
16. Event – status, assertion, time(dates, times, durations, frequencies)
17. Allergy – status, assertion, time(dates, times, durations, frequencies)
18. Medical_Device - status, assertion, time(dates, times, durations, frequencies)
19. Instruction - instruction_text, assertion, time(dates, times, durations, frequencies)
is_main attribute is either true or false. If the Diagnosis/Symptom/Finding is the main Diagnosis/Symptom/Finding for the patient during the current admission (e.g., chief complaint, discharge diagnosis(primary), main Diagnosis/Symptom/Finding according to headers such as brief hospital course), it is set as is_main=true. If not, it is set as false (e.g., discharge diagnosis(secondary), not main Diagnosis/Symptom/Finding according to context).
If the Procedure is the main Procedure for the patient during the current admission (e.g., major surgical or invasive procedure, main Procedure according to headers such as brief hospital course), it is set as is_main=true. If not, it is set as false.
abnormal_flag attribute in Lab_Test, is either normal or abnormal.

1. Procedure/Medication -> improves -> Diagnosis/Symptom/Finding
2. Procedure/Medication -> worsens -> Diagnosis/Symptom/Finding
3. Procedure/Medication -> causes -> Diagnosis/Symptom/Finding
4. Procedure/Medication -> administered_for -> Diagnosis/Symptom/Finding
5. Procedure/Medication -> reveals -> Diagnosis/Symptom/Finding
6. Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign -> reveals -> Diagnosis/Finding
7. Specimen -> has_test -> Microbiology_Test/Lab_Test
8. Microbiology_Test -> detected -> Microbiology_Organism
9. Microbiology_Organism -> tested_against -> Microbiology_Antibiotics
10. Microbiology_Organism -> reveals -> Diagnosis/Finding
11. Diagnosis/Symptom/Finding -> causes -> Diagnosis/Symptom/Finding
12. Diagnosis/Symptom/Finding -> causes -> Event
13. Diagnosis/Symptom/Finding -> resulted_in -> Outcome/Finding/Activity
14. Outcome/Finding -> after -> Diagnosis/Symptom/Finding
15. Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign -> resulted_in -> Procedure/Medication
16. Procedure/Medication -> causes -> Procedure/Medication
17. Procedure/Medication -> causes -> Event
18. Procedure/Medication -> switched_to -> Procedure/Medication
19. Procedure/Medication -> resulted_in -> Outcome/Finding
20. Outcome/Finding -> after -> Procedure/Medication
21. Event -> causes -> Diagnosis/Symptom/Finding
22. Event -> causes -> Procedure/Medication
23. (any category) -> has_instruction -> Instruction
The difference between "causes" and "resulted_in" in "Procedure/Medication -> causes -> Diagnosis/Symptom/Finding" and "Procedure/Medication -> resulted_in -> Outcome/Finding" is that "causes" is used when a procedure or medication produces an adverse effect or complication, while "resulted_in" is used when a procedure or medication leads to a desired or expected state or improvement (positive or neutral).
Similarly, the difference between "causes" and "resulted_in" in "Diagnosis/Symptom/Finding -> causes -> Diagnosis/Symptom/Finding" and "Diagnosis/Symptom/Finding -> resulted_in -> Outcome/Finding" is that "causes" is used when a diagnosis, symptom, or finding produces an adverse effect or complication, while "resulted_in" is used when a diagnosis, symptom, or finding leads to a desired or expected state or improvement (positive or neutral).

[Multi-turn QA Templates - {qa_template_category}]
{qa_template_examples}

[Multi-turn QA Templates - Other Categories]
{qa_template_examples_other}

[Patient's Discharge Summaries]
{discharge_summaries}

==> prompts/multiturn_gpt_step1_singlenote.txt <==
You are provided with a patient's discharge summary. You are also provided with an entity category, attribute, relationship schema defined for tagging discharge summaries, along with multi-turn QA template examples regarding multiple pre-defined categories. The multi-turn QA templates are curated by medical experts (i.e., clinician, nurse).
Carefully read the patient's discharge summary and generate a multi-turn QA that medical experts would realistically ask in real-world clinical practice when reviewing the discharge summary.
Among the QA template categories mentioned below, generate multi-turn QA regarding {qa_template_category} category, by referencing and following the reasoning style demonstrated in the {qa_template_category} QA template examples below.

You must generate:
1. A sequence of medical expert-style multi-turn questions.
2. All entities, attributes, and relationships between entities extracted from the discharge summaries required to answer each corresponding question,
3. Source locations of the extracted entities, attributes, and relationships that compose the answer content. (Sufficient but minimal)
4. The answer.

Multi-turn Reasoning Dependency (CRITICAL):
The QA sequence must simulate stepwise clinical reasoning with narrative coherence, similar to how clinicians progressively review charts.
Rules:
- Q1 may introduce entities directly from the discharge summaries.
- Q2 and later questions must reference entities introduced in previous answers.
- Later questions must not independently re-introduce entities that have already appeared in prior answers.
This ensures thematic continuity across the reasoning chain.
Example logic:
A1 identifies Entity X
Q2 refers to Entity X using a coreference expression (e.g., "the diagnosis", "the procedure")
A2 concerns Entity X or a closely related entity

Unresolvability Requirement:
For each Q2+ question, verify that the question CANNOT be answered correctly by reading only the discharge summaries without knowing the prior answers. If a reader with no prior context could identify the correct answer by searching the notes for the entity referenced in the question, the question is insufficiently dependent on prior context. Revise it to increase referential ambiguity — the coreference expression must be genuinely ambiguous without prior context.
For example, if the patient has only one procedure, "What was the outcome of that procedure?" is effectively self-resolving. In such cases, broaden the coreference ("What was the outcome of that intervention?") or restructure the chain so that the referenced entity has multiple plausible referents in the notes.

Entity Introduction Rules
- Q1 may name entities directly from the discharge summaries, as there is no prior answer to reference.
- For Q2 and later questions, the question must not introduce new entity names from the discharge summaries. Entities for Q2 and later may only be referenced using coreference expressions that refer back to entities already introduced in a prior answer.
- When referencing entities in Q2 and later questions, you must not include modifiers or details that reveal identity (e.g., type, location, mechanism).
For example, instead of "What antithrombotic treatment was started", write "What treatment was started". Also, instead of "What ongoing antiplatelet regimen was prescribed", write "What ongoing regimen was prescribed".

Coreference Expression Restrictions (STRICT):
The coreference expression must be the most generic clinically natural term possible. Terms that reveal drug class, mechanism, anatomical category, or clinical subcategory are PROHIBITED because they narrow the referent and can break error propagation by allowing direct lookup in the notes.
PROHIBITED coreference expressions (examples — not exhaustive):
- "the antibiotic", "the antifungal", "the antihypertensive", "the anticoagulant", "the antiarrhythmic", "the analgesic", "the antiplatelet agent"
- "the cardiac procedure", "the orthopedic procedure", "the endoscopic procedure", "the neurologic finding"
- "the renal finding", "the hepatic finding", "the pulmonary imaging", "the cardiac imaging"
- "the gram-positive organism", "the fungal infection"
REQUIRED generic alternatives:
- "the medication", "the treatment", "the regimen"
- "the procedure", "the intervention", "the operation"
- "the finding", "the result", "the abnormality"
- "the condition", "the diagnosis", "the complication"
- "the organism", "the infection"

Entity Reuse Rules:
For Q2 and all subsequent questions:
1. The question must not contain entity names copied directly from the discharge summary.
2. The question must refer to entities from the previous answer using coreference expressions, such as:
- "the procedure", "the diagnosis", "the complication", "the finding", "the laboratory abnormality", "the imaging result", "the organism", "the treatment", "the intervention", "the outcome"
3. For the coreference expressions, questions must not include descriptive modifiers that reveal the identity, category, mechanism, location, or clinical implication of the referenced entity. Questions must refer to entities without adding informative adjectives or phrases.
Once an entity name appears in an earlier answer, the original name must not appear again in subsequent questions.

Answer Continuity Constraint:
For each answer Ai (i > 1):
- The answer must concern the entity or clinical concept referenced in Qi.
- The answer must be clinically coherent with the prior question context and advance the reasoning chain naturally.

Question Naturalness Constraint (CRITICAL):
Each question must sound like an open chart-review question that a clinician would actually ask while reading the notes for the first time. The asker must NOT already know the answer, and the question must NOT presuppose the existence, valence, or notability of what the answer will be. Questions that read like textbook prompts ("What critical finding was discovered...", "Given the complicated course...", "Despite the eventual procedure...") are PROHIBITED because they leak the answer and are not clinically realistic.

This rule constrains how NEW information in the question is framed. The required coreference back to entities from prior answers (per the Multi-turn Reasoning Dependency, Entity Reuse, and Coreference Expression Restrictions rules above) still applies — the back-reference itself is fine; the leakage rule applies to the rest of the stem.

Forbidden patterns:
The problem is structural (presupposition), not lexical. Words like "critical", "major", "significant", "key", "notable" are clinically legitimate when used inside an open question (e.g., "Was there any significant change in his renal function?", "Was anything notable found on imaging?"). What is forbidden is asserting the existence or characterization of the answer as a fact in the stem itself. The two structural patterns to avoid:

1. Embedding the answer category as an asserted fact in the stem (declarative presupposition). The stem states that the entity to be revealed already exists, instead of asking whether it exists or what was done in a given scope.
   - e.g., "A new condition was identified during that admission. What intervention was performed for it?" — both clauses presuppose findings before the answer reveals them.
   - e.g., "What was the specific challenge in managing his medications?" — presupposes that a challenge existed.
   - e.g., "What critical finding was discovered during the evaluation?" — presupposes that a critical finding was discovered.
   The fix is to convert the presupposing clause into a yes/no opener ("Was there any challenge in managing his medications?", "Was there any finding of concern on that evaluation?") or to a neutral scope question ("What did that evaluation show?").

2. Editorial framing clauses that characterize the course or outcome before asking. A leading clause like "Given the complicated hospital course, ..." or "Despite the eventual procedure, ..." asserts that the course was complicated or that a procedure occurred before the answer reveals it. The fix is to drop the editorial clause: "What was the outcome of that hospital course?", "What happened after that procedure?".

Required rewriting strategy:
For each question that would otherwise presuppose the answer, convert it into either:
(a) a YES/NO opener that asks whether the entity exists, optionally followed in the SAME turn or the NEXT turn by a specific follow-up question about its details, OR
(b) a neutral wh-question that names the SCOPE of inquiry (the workup, the plan, the medication regimen, the disposition, what happened next) without evaluative adjectives and without asserting what the answer will be.

The new entity introduced by the answer must still be unrecoverable from the question alone — i.e., the question may name the SCOPE (what was done, what was found, what happened next, how the patient was doing) but must not name or telegraph the ANSWER ENTITY itself.

Paired BAD -> GOOD examples:

  BAD:  "What critical finding was discovered during the evaluation?"
  GOOD: "Was there any finding of concern discovered during that evaluation?"
  GOOD: "What did the evaluation show?"

  BAD:  "What was the specific challenge in managing his medications?"
  GOOD: "Was there any challenge in managing his medication regimen?"
  GOOD: "What was documented about his medication management at that point?"

  BAD:  "A new condition was identified during that admission. What intervention was performed for it?"
  GOOD: "Was a new condition identified during that admission?" (next turn:) "What intervention was performed for it?"
  GOOD: "What was worked up during that admission, and what was done?"

  BAD:  "Given the complicated hospital course, what was the outcome?"
  GOOD: "What was the outcome of that hospital course?"

  BAD:  "Despite the eventual procedure, what happened next?"
  GOOD: "What happened after that procedure?"

  BAD:  "What major clinical event occurred shortly thereafter, leading to escalation of care?"
  GOOD: "What happened to the patient after that?"
  GOOD: "Was there any clinical change after that? If so, what?"

  BAD:  "Despite that improvement, what major clinical event occurred...?"
  GOOD: "What happened after that improvement?"

  BAD:  "What was the patient's overall functional outcome and discharge disposition at the end of that admission?"
  GOOD: "How was the patient functionally at discharge, and where was he discharged to?"

  BAD:  "What critical finding was discovered during the evaluation leading up to that intervention?"
  GOOD: "What did the workup before that intervention show?"

  BAD:  "Following stabilization of that episode, a new condition was identified..."
  GOOD: "What happened after that episode was stabilized?"

Note on yes/no openers:
A yes/no opener is acceptable ONLY when the corresponding answer naturally begins with "Yes" + the full clinical details drawn from the source notes (e.g., "Yes — atrial flutter was identified, and an ablation was performed on..."). Do NOT use yes/no openers as a loophole to hide content; the answer must still convey the same clinical information that would have been conveyed under the BAD phrasing. If the answer cannot be expanded that way, use a neutral wh-question instead.

Self-check before finalizing each question:
1. Does the stem assert as fact something that the answer is supposed to reveal (e.g., "a new condition was identified", "the specific challenge in managing his medications", "the eventual procedure", "the critical finding that was discovered")? If yes, convert that clause into a yes/no opener or a neutral scope question.
2. Does the stem contain a leading editorial framing clause that characterizes the course or outcome before asking (e.g., "Given the complicated hospital course, ...", "Despite the eventual procedure, ...")? If yes, drop the editorial clause.
3. Could a clinician who has NOT yet read the relevant note section ask this question without already knowing what the answer will be? If no, rewrite until the answer would still be a genuine surprise to the asker.
4. Does the question still satisfy the Multi-turn Reasoning Dependency, Entity Reuse, and Coreference Expression Restrictions rules above (i.e., it back-references prior answer entities using only generic coreference expressions, and the back-referenced entity is genuinely ambiguous without the prior turn)? If no, restore the back-reference.

Template Diversity Rule:
The provided templates are conceptual inspirations, not fixed question structures.
When generating questions:
- Do not copy templates directly.
- Combine or adapt ideas from multiple templates when constructing the reasoning chain.
- Adapt the reasoning chain based on the provided patient discharge summary content.
Reference the QA template examples of {qa_template_category} when constructing questions.

Question Generation Requirements:
When generating questions,
- Questions must reflect real clinical reasoning workflows, meaning questions medical experts actually ask when reviewing discharge summaries for patient care, handoff, or follow-up planning.
- Each question must reference or build on entities or clinical concepts introduced in the previous answer.
- Do not add descriptive modifiers that can reveal entity identity in later questions.
- Do not add phrases such as "you identified", "you described", "from the prior answer". Instead, just assume that the prior answer context will be used to answer each question.
- Avoid adding parentheses in the questions.
- Questions must not introduce hypothetical or speculative clinical scenarios.
- Questions must not be trivially answerable, and should require clinical details and medical experts to interpret, connect, or reason over clinical information.
- Questions must not ask multiple things in a single question. Split them into separate questions.
- Questions must be written in natural clinical language reflecting how medical experts actually phrase questions.
- Each subsequent question in the multi-turn chain should logically follow prior questions in a way medical experts would naturally proceed during chart review.
- You must reference the QA template examples of {qa_template_category}. Use them as seed to construct real-world questions that medical-experts would ask.

Turn Count Guidance:
Generate 5-7 content questions, calibrated to the patient's clinical complexity.
Dependency quality takes absolute priority over turn quantity. Every question must maintain genuine clinical reasoning dependency on prior answers. Do not generate additional questions merely to increase turn count. A strong 5-turn chain with tight dependency is far better than a 7-turn chain where later turns are self-contained or only loosely connected.
If you cannot construct a clinically natural, dependent question that maintains the reasoning chain, stop the chain. Do not generate unnatural questions that clinicians would not realistically ask.

WHY/HOW Question Guidance:
You are encouraged to include WHY and HOW questions at Q3 and later positions. These questions strengthen both clinical naturalness and error propagation because they require understanding clinical reasoning chains, which forces reliance on prior-turn context. Use phrasing such as:
- "Because [referencing prior answer context], how was the management adjusted?"
- "Given [referenced finding from prior answer], why was that approach chosen?"
- "What clinical reasoning led to the change in [the treatment / the intervention]?"
- "How did [those findings / that response] influence the subsequent management?"

Answerable-from-notes constraint (CRITICAL): All WHY/HOW questions MUST be answerable from information explicitly stated or directly inferable from the discharge summaries combined with standard clinical knowledge to interpret those facts.

Permitted reasoning types:
- Connecting two documented events in a causal or temporal sequence (e.g., a documented finding followed by a documented clinical decision)
- Interpreting documented lab values, imaging results, or exam findings using standard clinical knowledge
- Explaining a documented clinical decision using the rationale stated or clearly implied in the notes
- Linking documented information across different sections of the discharge summary for the same patient

PROHIBITED reasoning types (questions requiring these are NOT allowed):
- Pathophysiological mechanisms not described in the notes (e.g., "Why does Drug X cause side effect Y at the molecular level?")
- Clinical guideline reasoning not cited or implied in the notes (e.g., "Why is Drug X preferred over Drug Y per guidelines?")
- Pharmacological mechanisms of action (e.g., "How does this medication work?")
- Counterfactual scenarios (e.g., "What would have happened if treatment X had not been given?")
- Epidemiological or population-level statistics (e.g., "Why is this condition more common in population X?")
- Comparison with alternative treatments not mentioned in the notes (e.g., "Why was ticagrelor chosen over prasugrel?" when the notes do not discuss this choice)

The output format must be as follows:
Q1: {medical expert question regarding the patient's discharge summaries}
A1:
[Entities, Attributes, Relationships]
{Entity1} - attribute_name: attribute, attribute_name: attribute
{Entity2} - attribute_name: attribute, attribute_name: attribute
{Entity1} -> relationship_name -> {Entity2}
{Entity3} - attribute_name: attribute, attribute_name: attribute
{Entity2} -> relationship_name -> {Entity3}
...
[Source Location]
{Note #x}{Header Name}
{corresponding text-span1}
{corresponding text-span2}
{Note #x}{Header Name}
{corresponding text-span1}
{corresponding text-span2}
...
[Answer]
{answer_text}
Repeat for Q2, Q3, etc.

Source Location Rules:
- You must add all headers that are required for answering the question, but you must add only minimal headers that are necessarily required to answer the question. For example, if the answer content appears in both brief hospital course and major surgical or invasive procedure, and the content in major surgical or invasive procedure is included in brief hospital course, you must only include brief hospital course as source location.
- For the header names, you must write the main section header names (e.g., Brief Hospital Course, Major Surgical or Invasive Procedure, History of Present Illness, Discharge Diagnosis, Discharge Medications, Chief Complaint, Discharge Instructions, Pertinent Results, Past Medical History, Medications on Admission, Allergies, Discharge Condition, Physical Exam), instead of the sub-header names (e.g., Microbiology, Imaging within the Pertinent Result header). If the context is included in the sub-header, you must write the main header name instead of the sub-header name, along with its corresponding context.

[Entity Category, Attribute, Relationship Schema]
1. Diagnosis – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
2. Finding – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
3. Symptom – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
4. Procedure – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
5. Outcome – status, assertion, time(dates, times, durations, frequencies)
6. Vital_Sign – status, value, assertion, time(dates, times, durations, frequencies)
7. Physical_Exam – status, finding, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
8. Lab_Test – value, abnormal_flag, status, assertion, time(dates, times, durations, frequencies)
9. Diagnostic_Imaging_Test – status, result, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
10. Specimen – source, assertion, time(dates, times, durations, frequencies)
11. Microbiology_Test - organism_growth, result, assertion, time(dates, times, durations, frequencies)
12. Microbiology_Organism - growth, assertion, time(dates, times, durations, frequencies)
13. Microbiology_Antibiotics - dilution, sensitivity, assertion, time(dates, times, durations, frequencies)
14. Activity – status, assertion, time(dates, times, durations, frequencies)
15. Medication – strength, dosage, form_description, form, route, instruction, disp, refills, assertion, time(dates, times, durations, frequencies)
16. Event – status, assertion, time(dates, times, durations, frequencies)
17. Allergy – status, assertion, time(dates, times, durations, frequencies)
18. Medical_Device - status, assertion, time(dates, times, durations, frequencies)
19. Instruction - instruction_text, assertion, time(dates, times, durations, frequencies)
is_main attribute is either true or false. If the Diagnosis/Symptom/Finding is the main Diagnosis/Symptom/Finding for the patient during the current admission (e.g., chief complaint, discharge diagnosis(primary), main Diagnosis/Symptom/Finding according to headers such as brief hospital course), it is set as is_main=true. If not, it is set as false (e.g., discharge diagnosis(secondary), not main Diagnosis/Symptom/Finding according to context).
If the Procedure is the main Procedure for the patient during the current admission (e.g., major surgical or invasive procedure, main Procedure according to headers such as brief hospital course), it is set as is_main=true. If not, it is set as false.
abnormal_flag attribute in Lab_Test, is either normal or abnormal.

1. Procedure/Medication -> improves -> Diagnosis/Symptom/Finding
2. Procedure/Medication -> worsens -> Diagnosis/Symptom/Finding
3. Procedure/Medication -> causes -> Diagnosis/Symptom/Finding
4. Procedure/Medication -> administered_for -> Diagnosis/Symptom/Finding
5. Procedure/Medication -> reveals -> Diagnosis/Symptom/Finding
6. Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign -> reveals -> Diagnosis/Finding
7. Specimen -> has_test -> Microbiology_Test/Lab_Test
8. Microbiology_Test -> detected -> Microbiology_Organism
9. Microbiology_Organism -> tested_against -> Microbiology_Antibiotics
10. Microbiology_Organism -> reveals -> Diagnosis/Finding
11. Diagnosis/Symptom/Finding -> causes -> Diagnosis/Symptom/Finding
12. Diagnosis/Symptom/Finding -> causes -> Event
13. Diagnosis/Symptom/Finding -> resulted_in -> Outcome/Finding/Activity
14. Outcome/Finding -> after -> Diagnosis/Symptom/Finding
15. Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign -> resulted_in -> Procedure/Medication
16. Procedure/Medication -> causes -> Procedure/Medication
17. Procedure/Medication -> causes -> Event
18. Procedure/Medication -> switched_to -> Procedure/Medication
19. Procedure/Medication -> resulted_in -> Outcome/Finding
20. Outcome/Finding -> after -> Procedure/Medication
21. Event -> causes -> Diagnosis/Symptom/Finding
22. Event -> causes -> Procedure/Medication
23. (any category) -> has_instruction -> Instruction
The difference between "causes" and "resulted_in" in "Procedure/Medication -> causes -> Diagnosis/Symptom/Finding" and "Procedure/Medication -> resulted_in -> Outcome/Finding" is that "causes" is used when a procedure or medication produces an adverse effect or complication, while "resulted_in" is used when a procedure or medication leads to a desired or expected state or improvement (positive or neutral).
Similarly, the difference between "causes" and "resulted_in" in "Diagnosis/Symptom/Finding -> causes -> Diagnosis/Symptom/Finding" and "Diagnosis/Symptom/Finding -> resulted_in -> Outcome/Finding" is that "causes" is used when a diagnosis, symptom, or finding produces an adverse effect or complication, while "resulted_in" is used when a diagnosis, symptom, or finding leads to a desired or expected state or improvement (positive or neutral).

[Multi-turn QA Templates - {qa_template_category}]
{qa_template_examples}

[Multi-turn QA Templates - Other Categories]
{qa_template_examples_other}

[Patient's Discharge Summary]
{discharge_summaries}

==> prompts/multiturn_gpt_step2.txt <==
You are provided with a patient's discharge summaries. You are also provided with an entity category, attribute, relationship schema defined for tagging discharge summaries, along with a multi-turn QA pair that consists of 1) medical expert multi-turn questions regarding the patient's discharge summaries, 2) the entities, attributes, and relationships between entities extracted from the discharge summaries required to answer each corresponding question, 3) the source location of the extracted entities, attributes, and relationships that compose the answer content, and 4) the correct answer. Carefully read the provided patient's discharge summaries, and the multi-turn questions, answer evidence, answer source, and correct answer. For each multi-turn question, generate specific guidance on content that could support plausible incorrect answer choices.
Do not generate multiple-choice options.
Do not generate final distractor answer choices.
Instead, generate specific distractor-design explanations describing how plausible incorrect answers could be constructed based on the patient's discharge summaries, clinical knowledge, and multi-turn context.

Primary Directive — Mixed Distractor Strategy:
Distractors must require genuine clinical reasoning to eliminate, not just text verification against the notes. Use a mix of the following two sources:

Source A — Note-Grounded With Clinical Reasoning Requirement (approximately 60% of distractors): Draw content from the patient's discharge summaries, but combine note-grounded details in ways that require clinical knowledge to reject. Examples:
- Plausible but clinically incorrect causal chains constructed from entities in the notes
- Wrong drug-indication pairings, wrong organism-antibiotic pairings, or wrong diagnosis-treatment pairings using entities that appear in the notes
- Clinically implausible complication pathways using conditions and procedures from the notes
- Misattributed temporal sequences where the individual events are all documented but the ordering, causal direction, or admission assignment is wrong
The key test: a model should NOT be able to eliminate the distractor simply by searching the notes for the presence or absence of a named entity. The distractor's entities should all appear in the notes; what makes it wrong is the clinical relationship between them, or the admission context in which they appear.

Source B — Clinically Plausible External (approximately 40% of distractors): Introduce entities, diagnoses, treatments, findings, management approaches, or clinical pathways that are NOT present anywhere in the patient's notes but are clinically plausible given the patient's conditions. These should represent:
- Genuine differential diagnoses, alternative etiologies, or competing interpretations of the patient's presentation
- Alternative treatments, antibiotics, or interventions from the same drug class or guideline pathway that were not used
- Management actions, monitoring strategies, or follow-up services that are standard of care for the patient's conditions but were not arranged or documented
- Complications, findings, or clinical outcomes expected in similar clinical situations but not documented in this patient
- Alternative discharge dispositions, follow-up plans, or rehabilitation modalities appropriate for the patient's condition

Important constraint for Source B distractors: The external content must not contradict any explicit statement in the notes. It must be absent from the notes, not denied by them. This forces the model to rely on parametric clinical knowledge to reject it, not note-reading.

Key principle: A model should NOT be able to eliminate a distractor simply by searching the notes for the presence or absence of a specific entity. Eliminating distractors should require knowing whether a clinical relationship is medically valid, whether a treatment is appropriate for a given condition, whether an organism is likely in a given infection context, or whether a finding is expected in a given clinical context.

Shared-Entity Distractor Preference:
When generating distractor directions, prioritize designs where the distractor references the SAME key entities as the correct answer but applies a different clinical relationship, interpretation, causal direction, temporal assignment, or admission context. Distractor directions that substitute entirely different entities are less effective because they allow elimination by entity-presence checking. For each Q2+ question, at least 3 of the 6 distractor type directions should describe distractors that share the primary entity with the correct answer.

Minimal-Pair Construction Principle:
At least 2 of the distractor directions you provide for each question must describe a "minimal-pair" distractor — one that shares the vast majority of content, structure, and wording with the correct answer but differs in exactly ONE specific clinical detail. The single differing detail should be:
- A single entity substitution (e.g., one organism name, one drug name, one diagnosis name)
- A single attribute change (e.g., one dosage value, one lab value, one date, one laterality, one severity grade)
- A single relationship reversal (e.g., cause vs. effect, temporal ordering of two events)
- A single admission reassignment (for multi-admission cases)

The goal is that a reader comparing the minimal-pair distractor to the correct answer side-by-side would need to identify precisely which ONE detail is wrong. Distractors that differ from the correct answer in multiple independent dimensions simultaneously are less effective because models can detect the "odd one out" by surface pattern matching.

For Types 1, 4, 5, and 6 especially, default to minimal-pair construction unless the question's structure makes it impossible (e.g., broad multi-dimensional summary questions). When describing the distractor direction, explicitly state:
(a) what content is SHARED with the correct answer, and
(b) what SINGLE detail is changed and why it is clinically plausible.

Important — the single changed detail must be VERIFIABLY wrong from the discharge summaries or from established clinical knowledge. Do not change a detail to a value that is merely undocumented — change it to a value that contradicts documented information or is clinically implausible given the documented context.

Core Task Requirements:
For each question in the multi-turn QA chain:
1. Identify the referenced entity or concept (applies to Q2 and later questions)
For Q2 and later questions, identify:
- which prior entity, concept, interpretation, or clinical finding the current question references
- what plausible alternative interpretations of the referenced entity or concept could lead to a coherent but incorrect answer to the current question
For Q1, there is no prior answer to reference, so proceed directly to step 2.

2. For Q2 and later questions only: Referential Ambiguity Analysis
Explicitly identify what the pronoun or referent could alternatively resolve to if the model lacks prior context. For example:
- If Q2 asks "What condition did those findings support?" and the patient has multiple documented abnormalities (stroke signs, syncope signs, metabolic abnormalities), identify each possible referent.
- Design at least one distractor that represents the correct answer for an alternative pronoun resolution (the clinically correct treatment or finding that matches a different possible referent).

Process:
a) Identify the referential expression in the question (e.g., "that diagnosis", "the treatment", "those abnormalities", "those episodes", "those medications", "that infection").
b) Identify the correct referent from the prior answer.
c) Identify 1-2 alternative referents that are also plausible given the discharge summaries (other documented conditions, symptoms, medications, or findings that the pronoun could resolve to in the absence of prior context).
d) For each alternative referent, describe the distractor: the clinically correct answer to the current question IF the pronoun resolved to that alternative referent.

Note for questions without explicit referential pronouns: If the current question does not use a referential pronoun but still builds on prior context (e.g., "What was the discharge disposition?" following a question about clinical status), identify what alternative prior answers would lead to a different current answer, and design distractor directions accordingly.

3. For Q2 and later questions only: Cross-Turn Error Path Analysis
Identify the 2 most clinically plausible incorrect answers from Q(n-1). For EACH, design a distractor at Q(n) that represents the natural clinical consequence if that prior wrong answer were true. Both error-path distractors must be carried forward as high-priority distractor directions into Step 3.

This creates "error-consistent paths": a model that committed a specific error at Q(n-1) encounters a tempting wrong answer at Q(n) that is coherent with its prior error.

For each Q(n) where n >= 2, provide:
- Prior error path 1: [specific wrong answer direction from Q(n-1)]
  Trap distractor: [what a model would answer at Q(n) if it believed that wrong answer]
  Clinical reasoning: Why this downstream answer naturally follows from the prior error
- Prior error path 2: [specific wrong answer direction from Q(n-1)]
  Trap distractor: [what a model would answer at Q(n) if it believed that wrong answer]
  Clinical reasoning: Why this downstream answer naturally follows from the prior error

If only 1 plausible prior error exists (e.g., Q1 answer is unambiguous), explicitly note this and provide 1 error-path distractor.

For multi-admission summary questions (where Q1 describes patterns across multiple admissions), the error path should target the most clinically consequential single-admission error.

Note: Error-path design is an additional constraint that applies on top of the 6 distractor types. Any distractor type can be used to construct an error-path trap.

4. Generate distractor-design guidance
For each distractor type listed below, describe how a plausible incorrect answer could be constructed using:
- Note-grounded details combined in ways requiring clinical knowledge to reject (Source A)
- Clinically plausible alternatives not in the notes (Source B)
- The multi-turn QA context, including referential ambiguity and cross-turn error paths

Distractor Coherence Requirement:
The QA chain is structured so that each question references entities or clinical concepts introduced in the prior answer.
Incorrect answer choices should reflect plausible alternative interpretations of the referenced entity or concept, using a mix of note-grounded (Source A) and clinically-plausible-external (Source B) content as described in the Primary Directive.

Distractor Design Requirements:
Your distractor-design explanations must describe how plausible incorrect answers could be constructed. These incorrect answers should be:
- clinically plausible
- contextually appropriate
- difficult for clinical LLMs to distinguish from the correct answer
- credible enough that a medical expert reading quickly might consider them possible
- free of obvious errors, implausible scenarios, or giveaway wording
- NOT eliminable by simple text-matching against the notes (this is critical)

Types of Effective Distractors:
For each type below, provide multiple specific distinct distractor directions grounded in the case. For each direction, explicitly state whether it is Source A (note-grounded with clinical reasoning requirement) or Source B (clinically plausible external).

Type 2 vs Type 3 distinction: Type 2 proposes a competing explanation or interpretation — what the diagnosis is, what caused it, what the condition is, or what the drug class is for. Type 3 proposes a competing action — what was done about it, what could have been ordered, what agent was used to achieve the same goal. For medication category specifically: Type 2 would propose an alternative drug class or therapeutic strategy based on a competing interpretation of the clinical indication (e.g., "long-term warfarin for a suspected hypercoagulable state" vs. Apixaban for AF — competing interpretation of WHY anticoagulation is needed). Type 3 would propose a different agent within the same class already identified as appropriate (e.g., "rivaroxaban instead of Apixaban for the same AF indication" — competing action within an accepted clinical strategy).

1) Note-grounded entity substitution with clinical reasoning requirement (Source A): Replace the correct entity, or one or more of its attributes (timing, dosage, laterality, severity, site, frequency, duration), with a related entity or attribute value drawn from the notes. The substitution must require clinical knowledge to reject — the substitute entity or attribute value must appear somewhere in the notes; what makes it wrong is the clinical relationship to the question's focus, not entity absence.
Prefer single-attribute substitution (changing only ONE entity or ONE attribute value) over multi-attribute substitution unless a multi-attribute change is the only way to produce a clinically plausible distractor. When describing a Type 1 distractor direction, clearly state whether the substitution is single-attribute or multi-attribute and why.
Numerical precision priority: When the correct answer contains specific numerical values (lab results, vital signs, medication dosages, dates, durations, frequencies, measurement values, staging codes), at least one Type 1 distractor direction should describe substituting a numerically close but clinically distinct value from elsewhere in the notes. Examples: a creatinine value from a different lab draw or different admission, a dosage for the same drug at a different time point, a date from a different admission or clinical event, a lab value from a different specimen or test, a staging component from a related but different assessment. The numerical substitution should be close enough that it requires knowing the exact documented value to reject — not an order-of-magnitude difference.
How this applies across categories:
- For diagnosis/clinical_assessment questions: substitute a different diagnosis, finding, or assessment result from the notes
- For medication questions: substitute a different drug from the patient's medication list that has a different clinical indication
- For microbiology questions: substitute a different organism, specimen source, or susceptibility result from the notes
- For procedure questions: substitute a different procedure documented in the notes
- For symptom questions: substitute a different symptom or trigger from the patient's history
- For disch_plan questions: substitute a different discharge destination, service, or follow-up from the notes
- For clinical_outcome questions: substitute a different outcome status, resolved problem, or functional level from the notes

2) Clinically plausible alternative approach, standard-of-care variant, or parallel pathway (Source B): Propose an alternative interpretation, diagnosis, etiology, or approach that is NOT in the notes but is clinically plausible given the patient's presentation. This type represents a competing EXPLANATION for the clinical picture — what the diagnosis is, what caused it, what the condition is, or what the drug class strategy is for.
How this applies across categories:
- For diagnosis/clinical_assessment: alternative diagnosis or differential for the documented presentation
- For medication: alternative drug class or alternative clinical interpretation of why the anticoagulant, antihypertensive, or antibiotic strategy is needed — not just an alternative agent within the same class (see Type 3)
- For microbiology: alternative organism commonly seen in this infection type, or alternative infection classification
- For procedure: alternative surgical or diagnostic approach
- For symptom: alternative etiology, trigger, or precipitating mechanism
- For disch_plan: alternative post-discharge care model, referral pathway, or care coordination approach (e.g., alternative level of care, different specialty managing the post-discharge course)
- For clinical_outcome: alternative outcome trajectory plausible for the documented conditions (e.g., alternative functional recovery trajectory or alternative resolution pathway for the primary problem)

3) Plausible-but-absent management action, intervention, or monitoring strategy (Source B): Propose an action, order, intervention, or arrangement that is NOT documented but is clinically standard or guideline-appropriate for the patient's conditions. This type represents a competing ACTION — what was done about it, what could have been ordered, what agent was used to achieve the same goal.
Important — question-type dependency: Type 3 is most naturally applicable to questions that ask what was DONE, ORDERED, ARRANGED, or CHOSEN (e.g., "What treatment was started?", "What follow-up was arranged?", "Which antibiotic was selected?"). For questions that ask what clinical finding, diagnosis, outcome, or symptom WAS PRESENT or WAS FOUND (e.g., "What abnormal findings were identified?", "What was the discharge status?", "What symptom occurred?"), skip Type 3 and provide an additional Type 1, Type 4, or Type 5 distractor instead. Do not force a Type 3 distractor onto non-action questions.
How this applies across categories:
- For medication: alternative drug from same class that was not prescribed, or alternative dosing schedule for the identified drug
- For microbiology: alternative antibiotic spectrum or empiric coverage that was not chosen, or alternative stewardship approach
- For procedure: alternative operative approach or technique that was not performed
- For diagnosis/clinical_assessment: alternative imaging modality or diagnostic test that was not ordered, presented as a competing answer to what workup was completed
- For disch_plan: alternative outpatient service, rehabilitation modality, or follow-up arrangement not documented
- For symptom: alternative trigger management approach, activity restriction, or lifestyle modification not documented
- For clinical_outcome: alternative post-discharge monitoring plan or readmission prevention strategy not documented

4) Clinical relationship misattribution: causal, temporal, associative, or cross-admission (Source A or B): Construct a distractor that misassigns a clinical relationship — either reversing a causal direction, misattributing an association, displacing a temporal sequence, or confusing events across admissions — where rejecting the misattribution requires knowing the typical clinical course or the logical structure of the case.
How this applies across categories:
- For diagnosis: attribute a diagnosis to the wrong etiology or reverse the cause-effect chain between comorbidities
- For medication: attribute a drug to the wrong indication where both indications are plausible given the patient's conditions
- For microbiology: misattribute an organism to the wrong specimen source or infection site, or misassign an antibiotic sensitivity
- For procedure: attribute a procedure to the wrong indication or misplace it in the temporal sequence of care
- For symptom: misattribute a symptom to the wrong trigger, reverse the temporal relationship between symptom and intervention, or confuse symptoms from different admissions
- For disch_plan: misattribute a discharge destination or functional status to the wrong clinical reason or wrong admission
- For clinical_outcome: misattribute an outcome to the wrong clinical problem or intervention
- For clinical_assessment: misattribute a clinical finding to the wrong underlying condition

5) Note-grounded detail with one external wrong element (Source A+B hybrid): Combine several correct clinical details from the notes with one incorrect element drawn from general medical knowledge. The correct elements make the distractor credible; the incorrect element requires clinical knowledge to identify. The wrong element must not contradict any explicit statement in the notes.
Numerical detail variant: When the correct answer includes numerical clinical data, one Type 5 direction should describe keeping all non-numerical content identical to the correct answer and changing only the numerical value to a clinically plausible alternative. This includes: a lab value within an adjacent reference range category, a dosage that exists for the same drug but for a different indication, a date shifted by one admission or clinical event, a measurement value from a similar but different anatomical site. This creates a distractor where the clinical reasoning is correct but the precise quantitative detail is wrong.
How this applies across categories:
- For diagnosis: correct diagnosis name and presentation with wrong severity, stage, or associated finding
- For medication: correct drug and route with wrong dosage, frequency, or duration
- For microbiology: correct organism identification with wrong susceptibility pattern or wrong gram stain characteristic
- For procedure: correct procedure description with wrong complication, wrong approach detail, or wrong laterality rationale
- For symptom: correct symptom description with wrong associated sign, wrong temporal pattern, or wrong precipitant
- For disch_plan: correct discharge destination with wrong level of services or wrong reason for that level of care
- For clinical_outcome: correct outcome status with wrong clinical attribution or wrong timeline
- For clinical_assessment: correct assessment findings with wrong clinical interpretation or wrong associated condition

6) Cross-admission temporal displacement (Source A): For patients with multiple admissions, attribute a correct clinical fact to the wrong admission. The entities, relationships, and clinical content are all present in the notes; what makes the distractor wrong is that the detail belongs to a different admission than the one the question asks about.
How this applies across categories:
- Attributing the discharge destination from one admission to a different admission
- Attributing the medication hold reason from one hospitalization to a different one
- Attributing the complication that occurred postoperatively in one admission to a different surgical admission
- Attributing a specific organism or culture result to the wrong admission
This type is particularly important for multi-admission summary questions where models can construct plausible answers by assigning correct facts to incorrect admission positions.
Important — applicability condition: Type 6 applies only when (a) the patient's discharge summaries document 2 or more distinct admissions AND (b) the current question references clinical facts that could plausibly be assigned to different admissions. For single-admission patients or questions with unambiguous temporal context, mark Type 6 as not applicable and provide an additional Type 1, Type 4, or Type 5 distractor instead.

Distractor Construction Guidance:
For each distractor type, write:
1. Source: State whether this is Source A (note-grounded with clinical reasoning requirement), Source B (clinically plausible external), or Source A+B hybrid.
2. Explanation: A concise, specific description of how an incorrect answer choice could be constructed using that distractor type.
3. Reasoning: A brief justification for why this distractor is plausible and why it cannot be eliminated by text matching alone. This must cite:
- For Source A distractors: the specific note content that grounds the distractor and what clinical knowledge is needed to reject it.
- For Source B distractors: the clinical basis and confirmation that this content does not contradict any explicit note statement.
- For error-path distractors: what prior wrong answer this follows from and why the downstream reasoning is clinically coherent.
4. Minimal-pair label: If this direction is a minimal-pair distractor (differs from correct answer in exactly one clinical detail), label it: "[Minimal-pair: differs only in {specific detail}]". If it differs in multiple dimensions, label it: "[Multi-difference]".
Do not write generic distractor advice. Make each explanation and reasoning specific to the content of the provided patient's discharge summaries.

Output Format:
For each question, produce the following output format exactly:
Q1: {medical expert question}
- Effective Distractor Type 1: Note-grounded entity substitution with clinical reasoning requirement (Source A)
Explanation: {specific description of how to construct the distractor}
Reasoning: {why this distractor is plausible, citing note content and clinical knowledge required}
Minimal-pair label: {[Minimal-pair: differs only in {detail}] or [Multi-difference]}
- Effective Distractor Type 2: Clinically plausible alternative approach, standard-of-care variant, or parallel pathway (Source B)
Explanation: {specific description of how to construct the distractor}
Reasoning: {why this distractor is plausible, citing clinical basis and confirming no note contradiction}
Minimal-pair label: {[Minimal-pair: differs only in {detail}] or [Multi-difference]}
- Effective Distractor Type 3: Plausible-but-absent management action, intervention, or monitoring strategy (Source B)
Explanation: {specific description of how to construct the distractor. If the question asks what was FOUND/PRESENT rather than what was DONE, write "Not applicable for this question type — substituting additional Type [1/4/5] direction:" followed by the substitute distractor direction.}
Reasoning: {why this distractor is plausible, citing clinical basis}
Minimal-pair label: {[Minimal-pair: differs only in {detail}] or [Multi-difference]}
- Effective Distractor Type 4: Clinical relationship misattribution: causal, temporal, associative, or cross-admission (Source A or B)
Explanation: {specific description of how to construct the distractor}
Reasoning: {why this distractor is plausible, citing note content or clinical basis}
Minimal-pair label: {[Minimal-pair: differs only in {detail}] or [Multi-difference]}
- Effective Distractor Type 5: Note-grounded detail with one external wrong element (Source A+B hybrid)
Explanation: {specific description of how to construct the distractor}
Reasoning: {which elements are correct from the notes and what external medical knowledge is needed to identify the wrong element}
Minimal-pair label: {[Minimal-pair: differs only in {detail}] or [Multi-difference]}
- Effective Distractor Type 6: Cross-admission temporal displacement (Source A)
Explanation: {specific description of how to construct the distractor by assigning a correct clinical fact to the wrong admission, or 'Not applicable: single admission or unambiguous temporal context — substituting additional Type [1/4/5] direction:' followed by the substitute distractor direction}
Reasoning: {which admission the fact belongs to and why a model might plausibly assign it to the wrong one; or brief explanation if not applicable}
Minimal-pair label: {[Minimal-pair: differs only in {detail}] or [Multi-difference]}

Minimal-pair validation: After generating all 6 distractor directions, verify that at least 2 are labeled [Minimal-pair]. If fewer than 2 are minimal-pair, revise one of the [Multi-difference] distractors to a minimal-pair version by reducing it to a single differing dimension.

Prior-Context Dependency Validation (Q2+ only): After generating all distractor directions, verify: Would a model reading only the current question, the discharge summaries, and the eventual answer choices (without any prior-turn context) be able to identify the correct answer? If all distractor directions target entities or facts clearly distinguishable from the correct answer using only the discharge summaries, the directions are insufficient. Ensure that at least 2 distractor directions describe answers that would be correct IF the question's referent resolved differently — i.e., they are correct answers to plausible alternative interpretations of what the question is asking about.

Q2: {medical expert question}
- Referential Ambiguity Analysis:
  Referential expression: {the pronoun or anaphora in the question, or the implicit prior-context dependency}
  Correct referent: {from prior answer}
  Alternative referent 1: {plausible alternative from notes}
  Alternative referent 2: {plausible alternative from notes, if applicable}
  Distractor direction for alternative referent 1: {correct answer if pronoun resolved to this referent}
  Distractor direction for alternative referent 2: {correct answer if pronoun resolved to this referent, if applicable}
- Cross-Turn Error Path Analysis:
  Prior error path 1: {specific wrong answer direction from Q1}
  Trap distractor: {what a model would answer if it believed this wrong Q1 answer}
  Clinical reasoning: {why this follows from the prior error}
  Prior error path 2: {specific wrong answer direction from Q1}
  Trap distractor: {what a model would answer if it believed this wrong Q1 answer}
  Clinical reasoning: {why this follows from the prior error}
- Effective Distractor Type 1: Note-grounded entity substitution with clinical reasoning requirement (Source A)
Explanation: {specific description}
Reasoning: {specific justification}
Minimal-pair label: {label}
- Effective Distractor Type 2: Clinically plausible alternative approach, standard-of-care variant, or parallel pathway (Source B)
Explanation: {specific description}
Reasoning: {specific justification}
Minimal-pair label: {label}
- Effective Distractor Type 3: Plausible-but-absent management action, intervention, or monitoring strategy (Source B)
Explanation: {specific description, or note non-applicability and provide substitute direction}
Reasoning: {specific justification}
Minimal-pair label: {label}
- Effective Distractor Type 4: Clinical relationship misattribution: causal, temporal, associative, or cross-admission (Source A or B)
Explanation: {specific description}
Reasoning: {specific justification}
Minimal-pair label: {label}
- Effective Distractor Type 5: Note-grounded detail with one external wrong element (Source A+B hybrid)
Explanation: {specific description}
Reasoning: {specific justification}
Minimal-pair label: {label}
- Effective Distractor Type 6: Cross-admission temporal displacement (Source A)
Explanation: {specific description, or note non-applicability and provide substitute direction}
Reasoning: {specific justification}
Minimal-pair label: {label}

Minimal-pair validation: {verify at least 2 are [Minimal-pair]; if not, revise}

Prior-Context Dependency Validation: {verify at least 2 distractor directions would be correct answers under alternative referent resolutions; if not, revise}

Repeat for Q3, Q4, etc. (all Q2+ questions must include the Referential Ambiguity Analysis, Cross-Turn Error Path Analysis, and Prior-Context Dependency Validation sections)

[Entity Category, Attribute, Relationship Schema]
1. Diagnosis – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
2. Finding – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
3. Symptom – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
4. Procedure – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
5. Outcome – status, assertion, time(dates, times, durations, frequencies)
6. Vital_Sign – status, value, assertion, time(dates, times, durations, frequencies)
7. Physical_Exam – status, finding, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
8. Lab_Test – value, abnormal_flag, status, assertion, time(dates, times, durations, frequencies)
9. Diagnostic_Imaging_Test – status, result, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
10. Specimen – source, assertion, time(dates, times, durations, frequencies)
11. Microbiology_Test - organism_growth, result, assertion, time(dates, times, durations, frequencies)
12. Microbiology_Organism - growth, assertion, time(dates, times, durations, frequencies)
13. Microbiology_Antibiotics - dilution, sensitivity, assertion, time(dates, times, durations, frequencies)
14. Activity – status, assertion, time(dates, times, durations, frequencies)
15. Medication – strength, dosage, form_description, form, route, instruction, disp, refills, assertion, time(dates, times, durations, frequencies)
16. Event – status, assertion, time(dates, times, durations, frequencies)
17. Allergy – status, assertion, time(dates, times, durations, frequencies)
18. Medical_Device - status, assertion, time(dates, times, durations, frequencies)
19. Instruction - instruction_text, assertion, time(dates, times, durations, frequencies)
is_main attribute is either true or false. If the Diagnosis/Symptom/Finding is the main Diagnosis/Symptom/Finding for the patient during the current admission (e.g., chief complaint, discharge diagnosis(primary), main Diagnosis/Symptom/Finding according to headers such as brief hospital course), it is set as is_main=true. If not, it is set as false (e.g., discharge diagnosis(secondary), not main Diagnosis/Symptom/Finding according to context).
If the Procedure is the main Procedure for the patient during the current admission (e.g., major surgical or invasive procedure, main Procedure according to headers such as brief hospital course), it is set as is_main=true. If not, it is set as false.
abnormal_flag attribute in Lab_Test, is either normal or abnormal.

1. Procedure/Medication -> improves -> Diagnosis/Symptom/Finding
2. Procedure/Medication -> worsens -> Diagnosis/Symptom/Finding
3. Procedure/Medication -> causes -> Diagnosis/Symptom/Finding
4. Procedure/Medication -> administered_for -> Diagnosis/Symptom/Finding
5. Procedure/Medication -> reveals -> Diagnosis/Symptom/Finding
6. Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign -> reveals -> Diagnosis/Finding
7. Specimen -> has_test -> Microbiology_Test/Lab_Test
8. Microbiology_Test -> detected -> Microbiology_Organism
9. Microbiology_Organism -> tested_against -> Microbiology_Antibiotics
10. Microbiology_Organism -> reveals -> Diagnosis/Finding
11. Diagnosis/Symptom/Finding -> causes -> Diagnosis/Symptom/Finding
12. Diagnosis/Symptom/Finding -> causes -> Event
13. Diagnosis/Symptom/Finding -> resulted_in -> Outcome/Finding/Activity
14. Outcome/Finding -> after -> Diagnosis/Symptom/Finding
15. Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign -> resulted_in -> Procedure/Medication
16. Procedure/Medication -> causes -> Procedure/Medication
17. Procedure/Medication -> causes -> Event
18. Procedure/Medication -> switched_to -> Procedure/Medication
19. Procedure/Medication -> resulted_in -> Outcome/Finding
20. Outcome/Finding -> after -> Procedure/Medication
21. Event -> causes -> Diagnosis/Symptom/Finding
22. Event -> causes -> Procedure/Medication
23. (any category) -> has_instruction -> Instruction
The difference between "causes" and "resulted_in" in "Procedure/Medication -> causes -> Diagnosis/Symptom/Finding" and "Procedure/Medication -> resulted_in -> Outcome/Finding" is that "causes" is used when a procedure or medication produces an adverse effect or complication, while "resulted_in" is used when a procedure or medication leads to a desired or expected state or improvement (positive or neutral).
Similarly, the difference between "causes" and "resulted_in" in "Diagnosis/Symptom/Finding -> causes -> Diagnosis/Symptom/Finding" and "Diagnosis/Symptom/Finding -> resulted_in -> Outcome/Finding" is that "causes" is used when a diagnosis, symptom, or finding produces an adverse effect or complication, while "resulted_in" is used when a diagnosis, symptom, or finding leads to a desired or expected state or improvement (positive or neutral).

[Patient's Discharge Summaries]
{discharge_summaries}

[Initial Multi-turn QA]
{multiturn_qa_step1}

==> prompts/multiturn_gpt_step3.txt <==
You are provided with a patient's discharge summaries. You are also provided with an entity category, attribute, relationship schema defined for tagging discharge summaries, along with multi-turn QA set that consists of 1) medical expert multi-turn questions regarding the patient's discharge summaries, 2) the answer evidence, 3) the answer source, 4) content describing how to construct effective distractors. Carefully read the provided patient's discharge summaries, the medical expert questions, answer evidence, answer source, and effective distractor construction content. For each multi-turn question, generate one correct answer choice along with four plausible incorrect answer choices. The correct answer must be uniquely correct, while all incorrect choices must remain plausible enough to be difficult to distinguish.

Primary Directive — Mixed Distractor Strategy:
Incorrect answer choices must use a mix of two distractor sources to ensure they cannot be eliminated by simple text verification against the notes:

Source A — Note-Grounded With Clinical Reasoning Requirement (approximately 60% of incorrect choices across all questions): Draw content from entities, attributes, relationships, clinical interpretations, or factual context that appear in the patient's discharge summaries. However, combine these note-grounded details in ways that require clinical knowledge to reject. The entities in the distractor should be present in the notes; what makes the distractor wrong is the clinical relationship, interpretation, admission context, or reasoning applied to those entities.

Source B — Clinically Plausible External (approximately 40% of incorrect choices across all questions): Introduce entities, diagnoses, treatments, findings, management approaches, or clinical pathways that are NOT present in the patient's notes but are clinically plausible given the patient's conditions. These represent genuine differential diagnoses, alternative guideline-appropriate treatments, standard-of-care actions that were not taken, or complications and findings that commonly occur in similar clinical situations but did not occur in this patient.
- Source B distractors must not contradict any explicit statement in the notes. They must be absent, not denied.
- A model must use parametric clinical knowledge to reject Source B distractors — note-reading alone is insufficient.

The provided effective distractor construction content is reference material to help identify plausible distractor directions. It does not need to be applied one-to-one to the four incorrect answer choices — there is no required mapping between distractor types and answer choices. Use it as guidance to generate the four most plausible incorrect answer choices possible. Each incorrect answer choice must specify its source (A or B) in the reasoning field.

Important:
- Ensure that the structure and tone of ALL FIVE answer choices are similar. IMPORTANT: "similar" refers to clinical register and sentence structure, NOT length. The correct answer must NOT systematically be the longest or most detailed choice. If the correct answer contains more information than the distractors, either trim the correct answer or elaborate the distractors with plausible additional clinical detail. At least 1-2 incorrect choices per question should be equal to or longer than the correct answer.
- Avoid using parentheses in the answer choices. Do not include unnecessary deidentified placeholders (e.g., ___) to the correct answer and incorrect answer choices.

Core Task Workflow:
For each question:
Step 1: Determine the correct answer
- Refer to the patient's discharge summaries and answer evidence, answer source to provide the correct answer.
- Do not infer or hallucinate information that is not clearly stated in the note.
- Do not copy wording directly from the notes, and make sure to paraphrase the statements across the notes required to answer the question.
- Use clinically natural language suitable for discharge summary interpretation.
- Answer only what the question asks. The answer evidence and answer source are provided to help you identify the correct answer, but they may contain far more information than needed. Extract only the specific fact(s) the question is asking for — do not reproduce all the details from the evidence.

Step 2: Identify the referenced entity (applies to Q2 and later questions)
For Q2 and later questions, identify the entity, concept, or interpretation introduced in the previous answer (Ai-1) that the current question references. For Q1, there is no prior answer, so proceed directly to Step 3 using the discharge summaries and answer evidence.

Step 3: Model alternative interpretations
Based on the discharge summaries and the effective distractor construction content, generate plausible alternative interpretations of the referenced entity or concept. These alternatives must be clinically coherent. Use a mix of:
- Note-grounded alternatives (Source A): entities, attributes, relationships, interpretations, and admission-level assignments from the notes that could plausibly be confused with the correct referent
- Clinically plausible external alternatives (Source B): diagnoses, treatments, management actions, findings, or clinical pathways not in the notes but medically plausible for this patient's presentation

Step 4: Construct answer choices
Generate:
- 1 correct answer
- 4 incorrect answers that are as plausible and difficult to distinguish from the correct answer as possible
Use the effective distractor construction content as reference to guide the construction of incorrect choices, but do not apply it as a one-to-one template. Select whichever distractor approaches and combinations yield the most plausible four incorrect answer choices.
Each incorrect answer must:
- follow a coherent but incorrect clinical reasoning path
- represent a plausible but factually wrong interpretation
- NOT be eliminable by simple note-searching for entity presence or absence

Step 4b: Length and Overlap Verification
Before proceeding to Step 5, verify the following conditions. If any fails, revise before proceeding:
(a) Length check: The correct answer is NOT the longest of the 5 choices. If it is, trim the correct answer by removing non-essential qualifiers or secondary details, or expand at least 2 incorrect choices by adding plausible clinical detail. The correct answer should be at or below the median length of all 5 choices.
(b) Inverse length check: At least 1 incorrect choice is noticeably longer than the correct answer (by approximately 15% or more in character count). If not, expand one distractor with additional plausible-but-wrong clinical detail, secondary findings, or temporal context.
(c) Minimal-pair check: At least 1 incorrect choice shares the same clinical entities, relationship types, and narrative structure as the correct answer, differing in only one clinical dimension (a single entity name, numerical value, date, laterality, causal direction, or admission attribution). If none qualifies, revise the most divergent distractor to be a minimal-pair version.
(d) Numerical check (if applicable): If the correct answer contains specific numerical values (lab results, dosages, dates, measurements, staging codes), at least 1 distractor uses the same narrative structure with a different clinically plausible number. If not, revise one distractor accordingly. If the correct answer contains no numeric content, skip this check.

Step 4c: Source-Mix Check
Verify that no more than 2 of the 4 incorrect choices are Source B (clinically plausible external). If 3 or more are Source B, convert one to a Source A distractor by using note-grounded content with a wrong clinical relationship. Maintaining a strong Source A majority ensures distractors cannot be eliminated simply by checking whether entities appear in the notes.

Step 5 (Q2+ only): Apply Cross-Turn Dependency Enforcement, Self-Resolution Test, and Error-Consistent Distractor Requirement (see below)

Distractor Coherence Requirement:
The QA chain is structured so that each question references entities or clinical concepts introduced in the prior answer.
Incorrect answer choices should reflect plausible alternative interpretations of the referenced entity or concept, using a mix of Source A and Source B content as described in the Primary Directive.

Correct Answer Requirements:
The correct answer must:
- be directly supported by the discharge summaries and evidence
- use natural clinical language
- not copy exact phrasing from the notes
- answer only what the question specifically asks. Do not include background clinical context, related findings, or reasoning steps unless the question directly asks for them.
- be concise: include only the key facts required to distinguish the correct answer from the distractors. Avoid over-specifying details that are not necessary to answer the question.
- CRITICAL LENGTH RULE — MANDATORY VERIFICATION:
  The correct answer must NOT systematically be the longest answer choice. Follow this procedure:
  1. Before writing the correct answer, mentally draft an "answer skeleton" — the minimal
     statement that directly answers the question and nothing more. Use this skeleton as
     the ceiling for the correct answer. The correct answer may add at most one qualifying
     clause beyond the skeleton.
  2. After writing all 5 answer choices, verify that the correct answer is at or below the
     MEDIAN length of all 5 choices. If it is the longest, either:
     (a) Trim the correct answer by removing qualifiers, temporal context, secondary
         findings, or enumerations not strictly required to answer the question, OR
     (b) Expand at least 2 incorrect answers by adding plausible clinical detail, context,
         or elaboration to make them equal to or longer than the correct answer.
  3. INVERSE LENGTH REQUIREMENT: For approximately 1 in 5 questions, make the correct
     answer the SHORTEST choice, with at least 2 incorrect answers being noticeably more
     detailed. Achieve this by writing a concise factual correct answer and making 2+
     distractors include plausible but unnecessary elaboration (additional clinical context,
     hedging language, multi-step reasoning chains, or related-but-unrequested findings).
  4. Do NOT remove information that the question directly asks about. Only remove
     elaboration that goes beyond the question's scope. The correct answer must still be
     unambiguous — it must contain enough information that a clinical expert would agree
     it is uniquely correct.

Incorrect Answer Choice Requirements:
Generate exactly four incorrect answer choices that are:
- A mix of Source A and Source B distractors as described in the Primary Directive. Across all questions combined, aim for approximately 60% Source A and 40% Source B. For any individual question, at least one incorrect choice must be Source A and at least one must be Source B.
- Clinically plausible and contextually appropriate.
- Difficult for clinical LLMs to distinguish from the correct answer.
- Realistic enough that a medical expert reading quickly might find them credible.
- Free of obvious errors, implausible medical scenarios, or giveaway wording.
- Matching or EXCEEDING the correct answer in length for at least 1-2 distractors per question. Each distractor must contain equal or greater level of detail compared to the correct answer. It is acceptable and encouraged for some distractors to include additional plausible clinical context, secondary findings, or temporal qualifiers that make them longer than the correct answer. The additional length must be clinically meaningful, not padding.
- An incorrect answer choice may mix correct and incorrect information. Combining several correct clinical details with one or more incorrect details can make the answer choice hard to distinguish from the correct answer.

Minimal-Pair Distractor Requirement:
Among the 4 incorrect answer choices for each question, at least 1 (and ideally 2) must be "minimal-pair" distractors that share the vast majority of their text with the correct answer and differ in exactly ONE specific clinical detail.

Construction process:
1. Copy the correct answer's structure and most of its content.
2. Change exactly one factual element: a single entity name, a single numerical value, a single date, a single laterality, a single causal relationship, or a single admission attribution.
3. Ensure the changed element is clinically plausible — not absurd.
4. Verify the changed element is VERIFIABLY WRONG from the discharge summaries or established clinical knowledge. The changed detail must contradict documented information, not merely be undocumented.
5. The resulting distractor should have high word overlap with the correct answer.

Example — correct answer: "Blood cultures from the second admission grew Staphylococcus aureus, sensitive to vancomycin and oxacillin."
Minimal-pair distractor: "Blood cultures from the second admission grew Staphylococcus aureus, sensitive to vancomycin but resistant to oxacillin."
(One detail changed: oxacillin sensitivity flipped to resistance.)

Non-minimal-pair to AVOID: "Wound cultures from the first admission grew coagulase-negative Staphylococcus, resistant to multiple antibiotics."
(Multiple details changed: specimen type, admission, organism, susceptibility — too easy to distinguish by surface pattern.)

Exception: For broad summary questions requiring multi-dimensional answers, true single-attribute minimal pairs may be impossible. In these cases, minimize the number of differing dimensions to 2 and note the exception in the reasoning field.

Numerical Precision Requirement:
When the correct answer contains specific numerical values (lab values, vital signs, medication dosages, dates, durations, measurement values, staging codes), at least one incorrect answer choice must test numerical precision by:
- Using the same narrative structure and clinical reasoning as the correct answer
- Changing only the numerical value(s) to a clinically plausible alternative (e.g., a value from a different date in the patient's data, a dosage for a different indication, a measurement from a different time point)
- The alternative number should be close enough to be confusable — not an order of magnitude different

Source preference: Use a real numeric value from elsewhere in the patient's notes (Source A) when possible. Confirm the distractor number does not appear in the notes in the SAME clinical context as the question asks about — otherwise it may be a duplicate correct answer.

If the correct answer contains no numeric content, this requirement is waived.

Cross-Turn Dependency Enforcement (required for Q2+ questions):
For Q2 and all subsequent questions, apply the following techniques to ensure answer choices cannot be resolved without prior turn context:

Technique 1 — Shared-Entity Choices: At least 3 of the 4 incorrect choices must reference the same key entities or clinical elements from the notes as the correct answer, but differ in the RELATIONSHIP, INTERPRETATION, REASON, or ADMISSION CONTEXT applied to those entities. Ideally, all 5 answer choices reference the same primary entity. The goal is that no choice can be eliminated by checking whether a specific entity name appears in the notes. Do NOT make each choice name a completely different drug-condition pair, organism, or destination.

Example of what to AVOID (each choice names different entities — self-resolving by note search):
- A: "Heparin infusion for stent thrombosis"
- B: "Nitroglycerin drip for unstable angina"
- C: "Metoprolol for rate control"
- D: "Clopidogrel loading for new stent placement"

Example of what to DO (shared entity type, different clinical interpretation — requires prior context):
- A: "Anticoagulation bridging was initiated because imaging confirmed acute thrombus formation in the stent"
- B: "Anticoagulation bridging was initiated as routine post-procedural prophylaxis per institutional protocol"
- C: "Anticoagulation bridging was initiated because of new-onset atrial fibrillation detected on telemetry"
- D: "Anticoagulation was not initiated because the initial imaging was reassuring and symptoms had resolved"

Technique 2 — Pronoun-Preserving Choices: For questions using referential pronouns ("that condition", "those findings", "the treatment", "those episodes", "those medications", "that infection"), at least 2 incorrect choices must be plausible answers for DIFFERENT resolutions of the pronoun. If "that condition" could refer to Condition X (correct, from prior answer) or Condition Y (also documented in the notes), one distractor should be the clinically correct answer assuming the pronoun refers to Condition Y. The model must resolve the pronoun using prior turn context before selecting.

Technique 3 — Reduced Entity Specificity: Where possible, describe clinical reasoning, therapeutic approach, mechanism, or outcome rationale rather than listing specific drug, organism, or diagnosis names as the primary distinguishing feature between choices. Instead of choices that each name different specific drugs (where entity names alone resolve the question), write choices that each describe a different clinical reasoning path using the same general treatment category.
Applicability: Apply Technique 3 when the question asks about clinical reasoning, mechanism, therapeutic rationale, or causal explanation — where reasoning paths, not entity names, are the distinguishing feature. Do NOT apply Technique 3 when the question explicitly asks for a specific named medication, organism, diagnosis, or procedure — where naming specificity is the clinically relevant answer dimension. For such questions, use Techniques 1 and 2 instead.

WHY/HOW Answer-Choice Guidance:
When the question asks WHY a clinical decision was made or HOW a clinical course unfolded, all 5 answer choices should describe the same clinical action or outcome but differ in the causal reasoning, mechanism, or contributing factors. For WHY questions, all choices should share the form "Because [reasoning], [action was taken]" — differing only in the reasoning. For HOW questions, all choices should describe the same general process but differ in the sequence, contributing factors, or mechanism. This naturally prevents entity-lookup elimination and strengthens dependency on prior context.

Self-Resolution Test (required for Q2+ questions):
Before finalizing the answer choices for each Q2+ question, mentally apply this test: If a model with NO chat history reads ONLY the current question, the five answer choices, and the discharge summaries, could it identify the correct answer by checking each choice against the notes for consistency? If yes — meaning only one choice is note-consistent while the others have detectable note-inconsistencies — then redesign the choices.
Remediation steps if the self-resolution test fails:
1. Check whether incorrect choices reference entities not in the notes (making them trivially eliminable). If so, revise those choices to use entities FROM the notes with wrong clinical relationships.
2. Check whether the correct answer is the only one whose clinical relationship matches the notes. If so, create additional incorrect choices where the relationship is also note-consistent but applies to a different referent (one the pronoun could plausibly resolve to without prior context).
3. After revision, verify that at least 2 incorrect choices are each internally consistent with the notes when read in isolation, and are only distinguishable from the correct answer by knowing which specific entity, interpretation, or admission context was established in the prior turn's answer.

Error-Consistent Distractor Requirement (required for Q2+ questions):
Among the four incorrect answer choices for each Q2+ question, at least TWO must be "error-consistent" distractors — answers that would be correct (or strongly defensible) if the model had selected a specific incorrect answer at the previous turn. The 2 error-consistent distractors should derive from DIFFERENT prior-turn errors, not the same one. This ensures the error-propagation trap catches models regardless of which specific error they made at the prior turn.

Construction process:
1. From the step 2 distractor guidance, identify the cross-turn error paths provided.
2. For each of the 2 error paths, write one Q(n) incorrect choice as the clinically correct answer to Q(n) GIVEN that wrong Q(n-1) answer.
3. If the Step 2 guidance provides only one error path, construct one error-consistent distractor from it and construct a second by identifying an additional plausible Q(n-1) wrong answer yourself.

When constructing the error-consistent distractors, give priority to minimal-pair implementations. Error-path traps that differ from the correct answer in a subtle, single-dimension way (one causal direction, one admission attribution) are maximally effective.

In the reasoning field for error-consistent distractors, mark: "Error-path: follows from Q[n-1] wrong answer '[brief description]'. If that were correct, this choice would be correct because [clinical reasoning]."

Explanation of Types of Effective Distractors:
The following distractor types describe approaches for constructing plausible incorrect answer choices. You are not required to apply each type to one incorrect answer choice — use them as needed to generate the four most plausible incorrect answer choices possible.

1) Note-grounded entity substitution with clinical reasoning requirement (Source A): Replace the correct entity or one of its attributes with a related entity or attribute value drawn from the notes, ensuring the substitution requires clinical knowledge to reject. Both the substitute entity and the attribute value must appear in the notes; what is wrong is the clinical relationship between the substituted entity and the question's focus. Prefer single-attribute substitution over multi-attribute substitution. This applies to any entity type: diagnoses, drugs, organisms, procedures, symptoms, dispositions, outcomes, or findings.

2) Clinically plausible alternative approach, standard-of-care variant, or parallel pathway (Source B): Propose an alternative interpretation, diagnosis, etiology, or approach NOT in the notes but clinically plausible for this patient. This type represents a competing explanation for the clinical picture, not a competing action (see Type 3). The model must use parametric medical knowledge to determine this was not the documented interpretation or approach.

3) Plausible-but-absent management action, intervention, or monitoring strategy (Source B): Propose a management action, order, intervention, or arrangement that is NOT documented but is clinically standard or guideline-appropriate for the patient's conditions. This type represents a competing action that was not taken (vs Type 2 which represents a competing explanation). The model must know which specific action was actually taken to reject this distractor. Note: For questions asking what finding, diagnosis, outcome, or symptom was present, Type 3 distractors are less applicable. If a Type 3 distractor would not plausibly compete as an answer to this specific question, substitute an additional Type 1, 4, or 5 distractor instead.

4) Clinical relationship misattribution: causal, temporal, associative, or cross-admission (Source A or B): Misassign a clinical relationship — reversing a causal direction, misattributing an associative link, displacing a temporal sequence, or confusing events across admissions — where rejecting the misattribution requires knowing the typical clinical course or the logical structure of the case.

5) Note-grounded detail with one external wrong element (Source A+B hybrid): Combine several correct clinical details from the notes with one incorrect element from general medical knowledge. The correct elements create credibility; the incorrect element requires clinical knowledge to identify. The wrong element must not contradict any explicit note statement.

6) Cross-admission temporal displacement (Source A): Attribute a correct clinical fact to the wrong admission. The entities and relationships are note-grounded and correct; what makes the distractor wrong is the admission context in which they are placed. Particularly important for multi-admission summary questions. Apply only when the patient has 2 or more admissions and the current question references facts that could plausibly be assigned to different admissions. For single-admission questions with no temporal ambiguity, skip Type 6 and use additional Type 1, 4, or 5 distractors instead.

Reasoning Requirement:
For each answer choice, provide a brief explanation describing:
- why the answer choice is correct, and
- why each incorrect answer choice is incorrect.
For incorrect answer explanations:
- For Source A distractors (note-grounded): include a short text span from the discharge summary AND explain what clinical knowledge is needed to distinguish this from the correct answer.
- For Source B distractors (clinically plausible external): explain what clinical knowledge is needed to reject the choice. Do NOT cite note absence alone as the reason a distractor is wrong.
- For error-consistent distractors: include the error-path notation as described above.
- For minimal-pair distractors: explicitly state what single detail differs from the correct answer and label it: "[Minimal-pair: differs in {detail}]"
- State the source type (A, B, or A+B hybrid) for each incorrect choice.

The output format must be as follows:
Q1: {medical expert question}
A1: {correct answer choice}
A1-Reasoning: {brief explanation why correct}
I1: {incorrect answer choice 1}
I1-Reasoning: {Source: [A/B/A+B]. [brief explanation with clinical knowledge required to reject]. [Minimal-pair label if applicable]}
I2: {incorrect answer choice 2}
I2-Reasoning: {Source: [A/B/A+B]. [brief explanation with clinical knowledge required to reject]}
I3: {incorrect answer choice 3}
I3-Reasoning: {Source: [A/B/A+B]. [brief explanation with clinical knowledge required to reject]}
I4: {incorrect answer choice 4}
I4-Reasoning: {Source: [A/B/A+B]. [brief explanation with clinical knowledge required to reject]}

Q2: {medical expert question}
A2: {correct answer choice}
A2-Reasoning: {brief explanation why correct}
I1: {incorrect answer choice 1}
I1-Reasoning: {Source: [A/B/A+B]. [brief explanation with clinical knowledge required to reject]. [If error-consistent: Error-path notation]. [Minimal-pair label if applicable]}
I2: {incorrect answer choice 2}
I2-Reasoning: {Source: [A/B/A+B]. [brief explanation with clinical knowledge required to reject]}
I3: {incorrect answer choice 3}
I3-Reasoning: {Source: [A/B/A+B]. [brief explanation with clinical knowledge required to reject]}
I4: {incorrect answer choice 4}
I4-Reasoning: {Source: [A/B/A+B]. [brief explanation with clinical knowledge required to reject]}
...

[Entity Category, Attribute, Relationship Schema]
1. Diagnosis – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
2. Finding – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
3. Symptom – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
4. Procedure – is_main, status, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
5. Outcome – status, assertion, time(dates, times, durations, frequencies)
6. Vital_Sign – status, value, assertion, time(dates, times, durations, frequencies)
7. Physical_Exam – status, finding, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
8. Lab_Test – value, abnormal_flag, status, assertion, time(dates, times, durations, frequencies)
9. Diagnostic_Imaging_Test – status, result, finding_site, laterality, assertion, time(dates, times, durations, frequencies)
10. Specimen – source, assertion, time(dates, times, durations, frequencies)
11. Microbiology_Test - organism_growth, result, assertion, time(dates, times, durations, frequencies)
12. Microbiology_Organism - growth, assertion, time(dates, times, durations, frequencies)
13. Microbiology_Antibiotics - dilution, sensitivity, assertion, time(dates, times, durations, frequencies)
14. Activity – status, assertion, time(dates, times, durations, frequencies)
15. Medication – strength, dosage, form_description, form, route, instruction, disp, refills, assertion, time(dates, times, durations, frequencies)
16. Event – status, assertion, time(dates, times, durations, frequencies)
17. Allergy – status, assertion, time(dates, times, durations, frequencies)
18. Medical_Device - status, assertion, time(dates, times, durations, frequencies)
19. Instruction - instruction_text, assertion, time(dates, times, durations, frequencies)
is_main attribute is either true or false. If the Diagnosis/Symptom/Finding is the main Diagnosis/Symptom/Finding for the patient during the current admission (e.g., chief complaint, discharge diagnosis(primary), main Diagnosis/Symptom/Finding according to headers such as brief hospital course), it is set as is_main=true. If not, it is set as false (e.g., discharge diagnosis(secondary), not main Diagnosis/Symptom/Finding according to context).
If the Procedure is the main Procedure for the patient during the current admission (e.g., major surgical or invasive procedure, main Procedure according to headers such as brief hospital course), it is set as is_main=true. If not, it is set as false.
abnormal_flag attribute in Lab_Test, is either normal or abnormal.

1. Procedure/Medication -> improves -> Diagnosis/Symptom/Finding
2. Procedure/Medication -> worsens -> Diagnosis/Symptom/Finding
3. Procedure/Medication -> causes -> Diagnosis/Symptom/Finding
4. Procedure/Medication -> administered_for -> Diagnosis/Symptom/Finding
5. Procedure/Medication -> reveals -> Diagnosis/Symptom/Finding
6. Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign -> reveals -> Diagnosis/Finding
7. Specimen -> has_test -> Microbiology_Test/Lab_Test
8. Microbiology_Test -> detected -> Microbiology_Organism
9. Microbiology_Organism -> tested_against -> Microbiology_Antibiotics
10. Microbiology_Organism -> reveals -> Diagnosis/Finding
11. Diagnosis/Symptom/Finding -> causes -> Diagnosis/Symptom/Finding
12. Diagnosis/Symptom/Finding -> causes -> Event
13. Diagnosis/Symptom/Finding -> resulted_in -> Outcome/Finding/Activity
14. Outcome/Finding -> after -> Diagnosis/Symptom/Finding
15. Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign -> resulted_in -> Procedure/Medication
16. Procedure/Medication -> causes -> Procedure/Medication
17. Procedure/Medication -> causes -> Event
18. Procedure/Medication -> switched_to -> Procedure/Medication
19. Procedure/Medication -> resulted_in -> Outcome/Finding
20. Outcome/Finding -> after -> Procedure/Medication
21. Event -> causes -> Diagnosis/Symptom/Finding
22. Event -> causes -> Procedure/Medication
23. (any category) -> has_instruction -> Instruction
The difference between "causes" and "resulted_in" in "Procedure/Medication -> causes -> Diagnosis/Symptom/Finding" and "Procedure/Medication -> resulted_in -> Outcome/Finding" is that "causes" is used when a procedure or medication produces an adverse effect or complication, while "resulted_in" is used when a procedure or medication leads to a desired or expected state or improvement (positive or neutral).
Similarly, the difference between "causes" and "resulted_in" in "Diagnosis/Symptom/Finding -> causes -> Diagnosis/Symptom/Finding" and "Diagnosis/Symptom/Finding -> resulted_in -> Outcome/Finding" is that "causes" is used when a diagnosis, symptom, or finding produces an adverse effect or complication, while "resulted_in" is used when a diagnosis, symptom, or finding leads to a desired or expected state or improvement (positive or neutral).

[Patient's Discharge Summaries]
{discharge_summaries}

[Initial Multi-turn QA]
{multiturn_qa_step2}

==> prompts/multiturn_gpt_step4.txt <==
You are provided with:
1. A patient's discharge summaries, which may consist of multiple notes. Each note has a Note #, Chartdate, and Section Headers.
2. An initial Multi-turn QA set that contains medical expert multi-turn questions, along with the correct answer, answer evidence, and answer source locations for each question.
Your task is to generate evidence grounding source-location multiple choice questions for each medical expert question.

Task:
For each medical expert question in the Initial Multi-turn QA, create a new paired source-location question in the form:
"What exact source(s) from the patient's discharge summaries contain information for your answer Ax: '{exact answer text}' to the previous question: Qx: '{exact question text}'?"
Then generate:
- Ax (Correct answer choice)
- I1–I4 (Incorrect answer choices)

Correct Answer Requirements:
The provided answer evidence and answer source are for reference only. They may include notes and headers that are redundant — sources that repeat information already covered by other headers. Do not blindly copy the provided answer sources.

Instead, independently determine which notes and headers are needed to support the provided "answer" text:
- A source (note + header) is necessary if and only if it contains information for the provided answer AND removing it would leave some part of the answer unsupported
- A source is redundant and must be excluded if another included source already contains that same information for the answer
- Prefer the most comprehensive header when multiple headers cover the same information for the answer
- Include all required notes if the answer spans multiple notes
- Exclude headers that do not contain information for the provided answer

The correct answer choice's notes/headers must be minimal but sufficient: every included source must contribute information for the provided answer, and together they must fully support it.

Multi-Header Source Guidance for Reasoning Questions:
For questions whose answers involve clinical reasoning chains (e.g., WHY a decision was made, HOW a course unfolded), the correct source set may include multiple headers that together establish the reasoning path. Include all headers necessary to trace the documented reasoning chain, but verify that each header contributes unique information to the reasoning — do not include headers that merely repeat context available in another included header.

Incorrect Answer Requirements:
Generate exactly four incorrect answers.
Each must:
- Contain meaningful errors that prevent full support of the answer
- Be clearly incorrect under careful inspection
- Not be trivially dismissible
Each incorrect answer must include at least one of:
- incorrect note number, incorrect header, missing required header, inclusion of irrelevant header, mixing correct and incorrect sources
Additional constraints:
- An incorrect answer must fail to fully support the answer, even if partially correct
- Do not create distractors that are supersets of the correct answer that still fully support the answer, or subsets that still fully support the answer.
- Avoid trivial variations (e.g., removing trivial headers)

Distractor Quality Requirements:
- At least 2 of I1–I4 must be semantic traps: their header names must plausibly align with the question's surface keywords (e.g., "intervention" → Major Surgical or Invasive Procedure; "outcome" → Discharge Disposition / Discharge Condition; "imaging" → Pertinent Results; "presentation" → History of Present Illness) so a reader looking only at header names could reasonably select them. The distractor must still fail at the content level.
- At most 1 of I1–I4 may be Category 1a. The other three must be Category 1b, 1c, or 2.
- These two constraints may overlap: a single distractor that is both a semantic trap and Category 1b/1c/2 counts toward both.

Grounding Rules:
1. Use only information present in the discharge summaries. Do not invent notes, chartdates, or headers that do not exist.
2. For headers, include only main section headers (e.g., Brief Hospital Course, Major Surgical or Invasive Procedure, History of Present Illness, Discharge Diagnosis, Discharge Medications, Chief Complaint, Discharge Instructions, Pertinent Results, Past Medical History, Medications on Admission, Allergies, Discharge Condition, Physical Exam). Do not include sub-headers (e.g., Microbiology, Imaging within the Pertinent Result header).
Header normalization rules:
- Always write headers in canonical Title Case (e.g., "Brief Hospital Course"), not the raw casing from the note (e.g., NOT "BRIEF HOSPITAL COURSE" or "brief hospital course").
- Do NOT include trailing punctuation such as ":" or "___" (e.g., write "Physical Exam", NOT "Physical Exam:", "Physical ___:", or "PHYSICAL ___").
- If a header appears in the note in an anonymized or partially redacted form (e.g., "Physical ___") but clearly corresponds to a common main header, normalize it to the canonical form (e.g., "Physical Exam").
- If the relevant content lives under a sub-header (e.g., "Microbiology", "Imaging", "Labs") inside "Pertinent Results", write the parent main header ("Pertinent Results") instead. The same rule applies to sub-headers inside "Brief Hospital Course", "Physical Exam", etc.
- Never invent a header that does not appear in the discharge summary.
3. The correct answer must be complete and uniquely correct.
- Independently determine the minimal set of sources (notes + headers) whose content supports the provided answer — do not simply copy the provided answer sources.
- The provided answer sources are reference only and may contain redundant headers. If a header in the provided answer source does not itself contain information for the provided answer (because that information is already covered by another header), exclude it.
- If only a subset of the provided answer source's headers are needed to fully support the answer, use only that subset. Important constraint: Do not include any incorrect answer choices that contain that same subset plus additional headers that also contain relevant information, because this would produce multiple correct answers.
4. Incorrect answers must be clearly incorrect.
- Each incorrect answer must contain meaningful errors (e.g., incorrect note number, incorrect header, missing critical source, adding an irrelevant source, mixing correct and incorrect sources). Minor variations such as omitting or adding trivial headers should not be used. Each incorrect answer must be obviously insufficient to support the answer.
- Headers like Brief Hospital Course or History of Present Illness may appear in incorrect answers only if they clearly lack the required information for the answer.
5. Chartdate accuracy: For both correct and incorrect answer choices, The Note # and Chartdate must match the discharge summaries exactly. Do not introduce incorrect chartdates.
6. Source formatting must exactly match the discharge summary structure:
- The sources must be written as (where N is the note number, YYYY-MM-DD is the chartdate, and headers are listed plainly with no surrounding brackets, braces, or quotes):
Note #N Chartdate: YYYY-MM-DD Headers: Header One, Header Two, Note #N Chartdate: YYYY-MM-DD Headers: Header One, Header Two
- Multiple source notes must be separated by comma + space, and multiple headers within the same note must also be separated by comma + space.
- Headers must NOT be wrapped in curly braces, square brackets, or any other delimiter. Write them as a plain comma-separated list immediately after "Headers: ".
- Concrete example of the required format:
  Note #1 Chartdate: 2143-11-30 Headers: History of Present Illness, Note #2 Chartdate: 2152-04-30 Headers: History of Present Illness, Brief Hospital Course, Note #3 Chartdate: 2152-05-29 Headers: Brief Hospital Course
- Concrete examples of FORBIDDEN formats (do NOT do any of these):
  Note #4 Chartdate: 2178-12-09 Headers: {History of Present Illness, Discharge Diagnosis}    <-- braces around headers
  Note #1 Chartdate: 2186-06-08 Headers: [History of Present Illness]                            <-- square brackets
  Note #1 Chartdate: 2186-06-08 Headers: "History of Present Illness"                            <-- quotes
7. Do not output evidence text beyond the required reasoning fields.

═══════════════════════════════════════════════════════════════════
REASONING REQUIREMENT
═══════════════════════════════════════════════════════════════════
For each answer choice, provide a brief reasoning line:

Correct answer reasoning must explain:
- Completeness: Why these headers fully contain the information for Ax — what specific information each header contributes toward Ax.
- Minimality: Why this set is minimal — why removing any single header would leave some part of Ax unsupported.

Incorrect answer reasoning must explain:
- Category label: Which category the incorrect choice falls into (1a, 1b, 1c, or 2).
- Category 1a (all irrelevant): State that none of the listed headers contain any information for Ax, and briefly note what these headers contain instead.
- Category 1b (partial/insufficient): Identify which specific part(s) of Ax are NOT contained in the listed headers.
- Category 1c (mix of partial and irrelevant): Identify which headers are partially relevant (and what part of Ax they miss), and which headers are completely irrelevant.
- Category 2 (correct subset + irrelevant extras): State which headers form the correct subset that covers Ax, and for each additional header, explain why it is irrelevant to Ax (what that header actually contains instead, or that it does not mention the topic of Ax). If a header looks relevant by name but does not contain Ax information, explicitly state this (e.g., "Discharge Medications lists current medications at discharge but does not mention the dosage adjustment during hospitalization discussed in Ax").

For each original medical expert question, output exactly:
Q1-1: What exact source(s) from the patient's discharge summaries contain information for your answer A1: '{exact answer text}' to the previous question: Q1: '{exact question text}'?
A1-1: {correct answer choice}
A1-1-Reasoning: Fully covers Ax: {what specific information each header contributes}. Minimal: {why each header is necessary — what part of Ax would be unsupported if it were removed}.
I1: {incorrect answer choice 1}
I1-Reasoning: Category {1a/1b/1c/2}. {explanation per category guidelines above}.
I2: {incorrect answer choice 2}
I2-Reasoning: Category {1a/1b/1c/2}. {explanation per category guidelines above}.
I3: {incorrect answer choice 3}
I3-Reasoning: Category {1a/1b/1c/2}. {explanation per category guidelines above}.
I4: {incorrect answer choice 4}
I4-Reasoning: Category {1a/1b/1c/2}. {explanation per category guidelines above}.

Q2-1: What exact source(s) from the patient's discharge summaries contain information for your answer A2: '{exact answer text}' to the previous question: Q2: '{exact question text}'?
A2-1: {correct answer choice}
A2-1-Reasoning: Fully covers Ax: {what specific information each header contributes}. Minimal: {why each header is necessary — what part of Ax would be unsupported if it were removed}.
I1: {incorrect answer choice 1}
I1-Reasoning: Category {1a/1b/1c/2}. {explanation per category guidelines above}.
I2: {incorrect answer choice 2}
I2-Reasoning: Category {1a/1b/1c/2}. {explanation per category guidelines above}.
I3: {incorrect answer choice 3}
I3-Reasoning: Category {1a/1b/1c/2}. {explanation per category guidelines above}.
I4: {incorrect answer choice 4}
I4-Reasoning: Category {1a/1b/1c/2}. {explanation per category guidelines above}.
...

[Patient's Discharge Summaries]
{discharge_summaries}

[Initial Multi-turn QA]
{multiturn_qa_step4_pre}

==> prompts/template_ex_multinote_clinical_assessment.txt <==
[Template 1 - Assessment Findings Triggering Treatment Initiation and Adjustment]
Q1. Were there any abnormal clinical assessments at admission |chartdate or admission_id|? If so, what were they?
A1. (Lab_Test.value/abnormal_flag; Vital_Sign.value/status; Physical_Exam.finding; Diagnostic_Imaging_Test.result)
Q2. Did those findings point to any clinical condition?
A2. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → reveals → Diagnosis/Symptom/Finding)
Q3. Was any treatment or procedure started to manage that condition?
A3. (Medication/Procedure → administered_for → Diagnosis/Symptom/Finding)
Q4. After the treatment was initiated, were the assessments repeated, and if so, what trends were observed?
A4. (Lab_Test.value/abnormal_flag trends; Vital_Sign.value/status trends; Physical_Exam.finding trends; Diagnostic_Imaging_Test.result trends)
Q5. Did those findings improve, and if not, was the treatment modified in response?
A5. (Medication/Procedure → switched_to → Medication/Procedure; clinical reasoning from notes linking inadequate response to the treatment change)
Q6. What were the assessment results by discharge after that management course?
A6. (Lab_Test.value/abnormal_flag; Vital_Sign.value/status; Physical_Exam.finding; Diagnostic_Imaging_Test.result at discharge; Outcome.status)

[Template 2 - Assessment Findings Used to Rule Out Competing Diagnoses]
Q1. Were any conditions suspected at admission |chartdate or admission_id| based on the presenting findings?
A1. (Diagnosis.assertion; Diagnosis.status)
Q2. What clinical assessments were performed to evaluate those possibilities?
A2. (Lab_Test; Diagnostic_Imaging_Test; Physical_Exam; Vital_Sign)
Q3. Did any of those assessment results make some of those possibilities less likely or rule them out?
A3. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → reveals → Diagnosis with negative assertion)
Q4. After evaluating those results, what condition was ultimately supported?
A4. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → reveals → Diagnosis)
Q5. What was the documented reasoning that connected those findings to the treatment decision?
A5. (Procedure/Medication → administered_for → Diagnosis; clinical reasoning from notes linking the confirmatory findings to the treatment selection)
Q6. By discharge, were there any assessment findings demonstrating improvement of the condition?
A6. (Lab_Test.value/abnormal_flag; Vital_Sign.value/status; Physical_Exam.finding; Diagnostic_Imaging_Test.result; Outcome.status)

[Template 3 - Assessment-Guided Treatment Adjustment and Monitoring During Admission]
Q1. Were there any assessment findings during admission |chartdate or admission_id| that led to treatment initiation or change?
A1. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → resulted_in → Medication/Procedure)
Q2. What were the values or findings in those assessments?
A2. (Lab_Test.value; Lab_Test.abnormal_flag; Vital_Sign.value/status; Diagnostic_Imaging_Test.result; Physical_Exam.finding)
Q3. After that intervention, were the assessments repeated to monitor response, and if so, how frequently?
A3. (Lab_Test.frequency; Vital_Sign.frequency; Physical_Exam.frequency)
Q4. Did the repeat assessments show improvement after that treatment was started?
A4. (Medication/Procedure → resulted_in → Outcome/Finding; Lab_Test.value normalization; Vital_Sign.value improvement)
Q5. Were there any assessments that worsened despite that treatment?
A5. (Outcome.status; Outcome/Finding → after → Medication/Procedure; Lab_Test.value trend; Vital_Sign.value trend)
Q6. Did those findings improve adequately, and if not, was the treatment modified?
A6. (Medication/Procedure → switched_to → Medication/Procedure; clinical reasoning from notes linking the specific worsening findings to the treatment change)
Q7. After treatment optimization, what were the assessment values at discharge?
A7. (Lab_Test.value; Vital_Sign.value; Physical_Exam.finding; Diagnostic_Imaging_Test.result at discharge; Outcome.status)

[Template 4 - Clinical Assessment-Driven Diagnosis Confirmation and Treatment Initiation]
Q1. What clinical assessments were performed to evaluate |Diagnosis/Symptom/Finding| at admission |chartdate or admission_id|?
A1. (Lab_Test; Diagnostic_Imaging_Test; Physical_Exam; Vital_Sign; time = admission)
Q2. Were any abnormalities identified in those assessments?
A2. (Lab_Test.abnormal_flag; Lab_Test.value; Vital_Sign.status; Vital_Sign.value; Physical_Exam.finding; Diagnostic_Imaging_Test.result)
Q3. Did those findings point to any condition?
A3. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → reveals → Diagnosis)
Q4. Did those findings lead clinicians to start or change treatment?
A4. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → resulted_in → Procedure/Medication)
Q5. By discharge, how had those assessment findings changed?
A5. (Lab_Test.value at discharge; Vital_Sign.value at discharge; Physical_Exam.finding; Diagnostic_Imaging_Test.result; Outcome.status)

[Template 5 - Cross-Admission Assessment Changes and Evaluation of New or Persistent Abnormalities]
Q1. Compared with the previous discharge, were there any new clinical findings or vital sign abnormalities at admission |chartdate or admission_id|?
A1. (Vital_Sign.status/value; Physical_Exam.finding; Diagnosis.status comparison over time; time = admission)
Q2. Were any diagnostic tests ordered to evaluate those abnormalities?
A2. (Symptom/Diagnosis → resulted_in → Lab_Test/Diagnostic_Imaging_Test; Lab_Test/Diagnostic_Imaging_Test.time)
Q3. Were any results from those tests used to rule out suspected conditions?
A3. (Lab_Test.value/assertion; Diagnostic_Imaging_Test.result/assertion; Lab_Test/Diagnostic_Imaging_Test → reveals → Diagnosis with negative assertion)
Q4. Did the documented clinical reasoning interpret those cross-admission findings as progression, a new problem, or a recurrence?
A4. (clinical reasoning from notes linking cross-admission finding trends to the clinical interpretation; Lab_Test/Vital_Sign/Physical_Exam → resulted_in → Medication/Procedure)
Q5. Did any of those assessment trends lead clinicians to change treatment?
A5. (Medication → switched_to → Medication; Lab_Test.value trends; Vital_Sign.status trends)
Q6. By discharge, were any abnormalities from those findings still present that required follow-up instructions?
A6. (Lab_Test.abnormal_flag; Vital_Sign.status; Physical_Exam.finding; Diagnosis/Symptom/Finding → has_instruction → Instruction; time = discharge)


==> prompts/template_ex_multinote_clinical_outcome.txt <==
[Template 1 - Discharge Readiness: Clinical Stability and Objective Evidence]
Q1. What was the patient's overall clinical status at discharge during admission |chartdate or admission_id|?
A1. (Outcome.status; Outcome.time = discharge)
Q2. Were there any conditions, findings, or symptoms that were improved, resolved, or still active at discharge?
A2. (Diagnosis.status; Symptom.status; Finding.status; time = discharge)
Q3. Were there any lab tests, vital signs, physical exams, or diagnostic imaging tests that supported that stability or improvement at discharge?
A3. (Lab_Test.value/abnormal_flag; Vital_Sign.value/status; Physical_Exam.finding; Diagnostic_Imaging_Test.result at discharge)
Q4. Among those clinical findings, were any abnormalities still present that could pose short-term risk after discharge?
A4. (Finding.status; Lab_Test.abnormal_flag; Vital_Sign.status; persistent Diagnosis/Symptom)
Q5. What was the documented reasoning for determining the patient was safe for discharge despite those residual abnormalities?
A5. (clinical reasoning from notes linking the residual findings to the discharge readiness assessment; risk mitigation strategies documented)
Q6. Were any monitoring or contingency instructions provided to address those remaining risks?
A6. (Any category → has_instruction → Instruction)

[Template 2 - In-Hospital Deterioration, Rescue Interventions, and Outcome Shift]
Q1. Did the patient clinically deteriorate during admission |chartdate or admission_id|?
A1. (Event.assertion/time; Outcome.status change; Diagnosis/Symptom/Finding.status change)
Q2. Were there any clinical findings or assessment results that indicated that deterioration?
A2. (Lab_Test.abnormal_flag/value; Vital_Sign.status/value; Physical_Exam.finding; Diagnostic_Imaging_Test.result)
Q3. Were any clinical problems identified as the cause of that deterioration?
A3. (Diagnosis/Symptom/Finding → causes → Event; Event → causes → Diagnosis/Symptom/Finding)
Q4. Were any urgent treatments or procedures performed in response?
A4. (Procedure/Medication → administered_for → Diagnosis/Symptom/Finding)
Q5. Did those interventions stabilize or reverse the deterioration before discharge?
A5. (Procedure/Medication → resulted_in → Outcome/Finding; Procedure/Medication → improves → Diagnosis/Symptom/Finding; Procedure/Medication → worsens → Diagnosis/Symptom/Finding)
Q6. What was the patient's final outcome status at discharge, and were any deficits still present?
A6. (Outcome.status; Activity.status; Diagnosis/Symptom/Finding.status)

[Template 3 - Functional Outcome and Care Needs: Disposition and Supports]
Q1. What was the patient's functional status at discharge for admission |chartdate or admission_id|?
A1. (Activity.status; time = discharge; Physical_Exam.finding relevant to function)
Q2. Were there any clinical problems that contributed to that functional status at discharge?
A2. (Diagnosis/Symptom/Finding → resulted_in → Outcome/Finding; Outcome → after → Diagnosis/Symptom/Finding)
Q3. Did the patient require any devices, services, or caregiver support after discharge?
A3. (Medical_Device.status; Activity.status; Outcome.assertion)
Q4. What discharge disposition was selected based on that support plan?
A4. (Outcome.status/time; Activity.status)
Q5. Was any follow-up or rehabilitation plan documented to improve that functional status?
A5. (Any category → has_instruction → Instruction; planned/continued Procedure or Medication)

[Template 4 - Longitudinal Recovery Trajectory Across Admissions]
Q1. Across admissions, how did the patient's outcome status change from each discharge to the next admission?
A1. (Outcome.status over time; time.category = discharge/admission)
Q2. During that longitudinal course, were there clinical problems that repeatedly worsened after discharge or failed to resolve?
A2. (Diagnosis/Symptom/Finding.status over time)
Q3. Were any factors associated with worsening of those conditions between encounters?
A3. (Medication/Procedure → worsens → Diagnosis/Symptom/Finding; Event → causes → Diagnosis/Symptom/Finding; Diagnosis/Symptom/Finding → causes → Event)
Q4. How did the treatment approach evolve to address those factors and the pattern of deterioration?
A4. (Medication/Procedure → improves → Diagnosis/Symptom/Finding; Medication/Procedure → resulted_in → Outcome/Finding; clinical reasoning from notes linking cross-admission worsening factors to treatment modifications)
Q5. By the most recent discharge, were any functional limitations related to those conditions still present, and what plan addressed them?
A5. (Activity.status; Diagnosis/Symptom/Finding.status at discharge; Instruction)

[Template 5 - Treatment Goal Attainment vs Failure: Why the Outcome Was Achieved (or Not)]
Q1. What was the primary treatment goal during admission |chartdate or admission_id|?
A1. (Diagnosis/Symptom/Finding.is_main; Diagnosis/Symptom/Finding.assertion)
Q2. What treatments were administered to manage the condition?
A2. (Procedure/Medication → administered_for → Diagnosis/Symptom/Finding)
Q3. By discharge, did the condition meet the intended treatment goal?
A3. (Outcome.status at discharge; Diagnosis/Symptom/Finding.status at discharge; Outcome → after → Procedure/Medication)
Q4. Were there any lab test, vital sign, physical exam, or diagnostic imaging results that supported the assessment of that treatment outcome?
A4. (Lab_Test.value/abnormal_flag; Vital_Sign.value/status; Physical_Exam.finding; Diagnostic_Imaging_Test.result)
Q5. Did the condition fully improve, and if not, were any complications or barriers documented as contributing to the incomplete response?
A5. (Procedure/Medication → causes → Diagnosis/Symptom/Finding/Event; Diagnosis/Symptom/Finding → causes → Event)
Q6. How was the follow-up plan designed to address those barriers and the remaining problem?
A6. (Any category → has_instruction → Instruction; continued/planned Procedure or Medication; clinical reasoning from notes linking residual issues to the follow-up strategy)


==> prompts/template_ex_multinote_diagnosis.txt <==
[Template 1 - Longitudinal Problem Timeline and Status Transitions]
Q1. Across all admissions, what diagnoses did the patient have, and when did each first appear?
A1. (Diagnosis.assertion; Diagnosis.time across notes; first-occurrence time)
Q2. For those conditions, what was their clinical status at the time of each discharge?
A2. (Diagnosis.status over time; Outcome.status; time = discharge)
Q3. Among those conditions, did any recur or lead to re-hospitalization, and what was the interval between episodes?
A3. (Diagnosis.time comparisons; Event.time related to recurrence)
Q4. Was there any clinical evidence supporting recurrence or persistence of those conditions during subsequent admissions?
A4. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → reveals → Diagnosis; time = admission)
Q5. How did the treatment approach evolve across admissions to address the persistence of those conditions?
A5. (Medication/Procedure changes across admissions → administered_for → Diagnosis; clinical reasoning from notes linking prior treatment failure to subsequent treatment modification)
Q6. By the most recent discharge, were any of those conditions still active, and what was the follow-up plan for them?
A6. (Diagnosis.status = active; Diagnosis → has_instruction → Instruction)

[Template 2 - Diagnostic Reasoning and Differential Resolution]
Q1. What was the primary condition being evaluated in the most recent admission?
A1. (Diagnosis.is_main; Diagnosis.assertion; time = admission)
Q2. Were there any symptoms, findings, or clinical changes that prompted evaluation for that condition?
A2. (Diagnosis/Symptom/Finding → causes → Diagnosis; time = admission)
Q3. What diagnostic tests were obtained to evaluate the condition, and were there any abnormal or positive results?
A3. (Lab_Test/Diagnostic_Imaging_Test/Vital_Sign/Physical_Exam → reveals → Diagnosis; Lab_Test.abnormal_flag; Diagnostic_Imaging_Test.result)
Q4. Compared with the prior admission, were those findings new, worse, or unchanged?
A4. (Diagnosis.status comparison; Lab_Test value trends; Diagnostic_Imaging_Test comparisons; Vital_Sign trends; Physical_Exam trends)
Q5. What was the documented clinical reasoning that explained the change in the condition's status from the prior admission?
A5. (clinical reasoning from notes linking cross-admission finding trends to the current condition status; causal factors documented)
Q6. By discharge, was the condition confirmed, ruled out, or left as suspected?
A6. (Diagnosis.status at discharge; Outcome → after → Diagnosis)
Q7. Were any discharge instructions provided for monitoring or follow-up of the condition?
A7. (Diagnosis → has_instruction → Instruction)

[Template 3 - Diagnosis Course and Treatment Response Across Admissions]
Q1. What was the primary diagnosis at admission |chartdate or admission_id|?
A1. (Diagnosis.is_main; Diagnosis.assertion; time = |admission|)
Q2. Were there any symptoms, findings, or clinical events that led clinicians to identify the condition?
A2. (Symptom/Finding → reveals → Diagnosis; Event → causes → Diagnosis)
Q3. Were any diagnostic tests performed that supported or confirmed the condition?
A3. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam → reveals → Diagnosis; abnormal findings)
Q4. What treatments were administered to manage the condition?
A4. (Procedure / Medication → administered_for → Diagnosis; Medication.dosage; Medication.route)
Q5. During hospitalization, how did the condition respond to those treatments?
A5. (Medication/Procedure → improves or worsens → Diagnosis; Diagnosis.status trend)
Q6. What was the final status of the condition at discharge?
A6. (Diagnosis.status at discharge; Outcome.status)

[Template 4 - Differential Diagnosis Reasoning and Confirmation]
Q1. Was any diagnosis initially suspected on presentation for admission |chartdate or admission_id|?
A1. (Diagnosis.is_main at admission; Diagnosis.assertion = suspected)
Q2. During the evaluation of that suspected condition, were any other diagnostic possibilities considered?
A2. (Diagnosis entities with assertion = possible/suspected/ruled out)
Q3. Were any diagnostic tests ordered to differentiate between those possibilities?
A3. (Lab_Test / Diagnostic_Imaging_Test / Microbiology_Test ordered; Specimen → has_test → Lab_Test)
Q4. Based on those test results, were any possibilities ruled out, and why?
A4. (Diagnosis.assertion = ruled out; Lab_Test.result; Diagnostic_Imaging_Test findings excluding diagnosis)
Q5. Were any findings that ultimately confirmed the final diagnosis documented?
A5. (Lab_Test / Diagnostic_Imaging_Test / Physical_Exam / Vital_Sign → reveals → Diagnosis)
Q6. During the workup for that condition, were any additional incidental findings or secondary diagnoses discovered?
A6. (Diagnosis.is_main = false; Diagnostic_Imaging_Test → reveals → Finding/Diagnosis)

[Template 5 - Etiology, Complications, and Prevention of the Admission Diagnosis]
Q1. What diagnosis was the patient admitted for during admission |chartdate or admission_id|?
A1. (Diagnosis.is_main; Diagnosis.assertion; time = most recent admission)
Q2. Were there any underlying conditions, events, or findings that contributed to the development of the condition?
A2. (Diagnosis/Symptom/Finding → causes → Diagnosis; Event → causes → Diagnosis)
Q3. Were there any procedures or medications from prior admissions that may have contributed to the condition?
A3. (Procedure/Medication → causes → Diagnosis; time from prior notes)
Q4. What was the documented clinical reasoning that connected those contributing factors from the current and prior admissions to the current condition?
A4. (clinical reasoning from notes linking cross-admission contributing factors to the diagnosis; Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Microbiology_Test → reveals → Diagnosis)
Q5. Did the condition lead to any complications, secondary diagnoses, or clinical events?
A5. (Diagnosis → causes → Diagnosis/Symptom/Finding/Event; Diagnosis → resulted_in → Outcome)
Q6. Were any treatments administered for those complications, and if so, how were they addressed?
A6. (Procedure / Medication → administered_for → causal Diagnosis; Procedure/Medication → improves/worsens → condition)
Q7. Were any preventive measures or follow-up instructions provided to reduce the risk of recurrence?
A7. (Diagnosis → has_instruction → Instruction)


==> prompts/template_ex_multinote_disch_plan.txt <==
[Template 1 - Medication Reconciliation and Post-Discharge Medication Plan]
Q1. What medications was the patient instructed to take after discharge at admission |chartdate or admission_id|?
A1. (Medication.assertion; Medication.time = discharge)
Q2. Compared with the medications in admission |chartdate or admission_id|, were any of those medications newly started, stopped, held, or dose-adjusted?
A2. (Medication.status/time comparison; Medication.dosage/route/frequency changes)
Q3. For those medications, what clinical conditions or symptoms were they intended to treat?
A3. (Medication → administered_for → Diagnosis/Symptom/Finding)
Q4. What was the documented reasoning that explained the evolution of the medication plan from one discharge to the next?
A4. (clinical reasoning from notes linking cross-admission clinical changes to the medication adjustments; Medication → administered_for → Diagnosis/Symptom/Finding)
Q5. Were any monitoring instructions provided for those treatments after discharge?
A5. (Medication → has_instruction → Instruction)
Q6. In the instructions associated with those treatments, were there any warnings about adherence or risks if the medications were stopped or taken incorrectly?
A6. (Instruction.instruction_text; Event risk framing if present)

[Template 2 - Red Flags, Return Precautions, and Symptom Monitoring]
Q1. At discharge from admission |chartdate or admission_id|, were any warning symptoms or clinical changes that the patient should watch for at home documented?
A1. (Symptom/Finding → has_instruction → Instruction)
Q2. Which underlying condition or complication were those warning signs intended to detect early or prevent?
A2. (Diagnosis/Symptom/Finding → has_instruction → Instruction)
Q3. What was the documented reasoning for emphasizing those specific warning signs based on the patient's hospital course?
A3. (clinical reasoning from notes linking the hospital course — complications, persistent findings, or high-risk conditions — to the specific warning signs selected)
Q4. If those warning signs occurred, what actions was the patient instructed to take?
A4. (Instruction.instruction_text)
Q5. Within the guidance related to those warning signs, were any objective thresholds provided that would trigger action?
A5. (Instruction.instruction_text with numeric thresholds; Vital_Sign.value targets if present)
Q6. Beyond watching for those warning signs, was any follow-up monitoring plan arranged to track recovery?
A6. (Instruction.instruction_text; Event.status = scheduled if represented)

[Template 3 - Follow-up Appointments and Care Coordination]
Q1. At discharge from admission |chartdate or admission_id|, were any follow-up appointments, referrals, or services arranged for the patient?
A1. (Instruction.instruction_text; Event.status = scheduled)
Q2. What clinical problems or conditions were those follow-ups intended to address?
A2. (Diagnosis/Symptom/Finding/Outcome → has_instruction → Instruction)
Q3. As part of that follow-up plan, were any diagnostic tests scheduled?
A3. (Lab_Test / Diagnostic_Imaging_Test / Microbiology_Test planned; Instruction)
Q4. Were any instructions given about the timing or urgency of those follow-ups, and who the patient should contact?
A4. (Instruction.time; Instruction.instruction_text)
Q5. If the patient was unable to complete those follow-ups, were any contingency instructions documented?
A5. (Instruction.instruction_text; social work/case management references if present)

[Template 4 - Disposition, Functional Plan, and Post-Discharge Supports]
Q1. What was the patient's disposition at discharge at admission |chartdate or admission_id|, and why?
A1. (Outcome.assertion/status; Activity.status)
Q2. What was the patient's functional or activity level at the time of discharge?
A2. (Activity.status, time = discharge)
Q3. Did the patient require any medical devices or supportive services after discharge?
A3. (Medical_Device.status; Activity.status; Instruction)
Q4. Were any activity restrictions or rehabilitation instructions provided in relation to that support plan?
A4. (Instruction.instruction_text; Activity-related instructions)
Q5. Were any criteria given for advancing activity or seeking reassessment?
A5. (Instruction.instruction_text; thresholds or time-based progression)

[Template 5 - Cross-Admission Discharge Plan Adherence and Readmission Link]
Q1. What were the discharge instructions given after admission |chartdate or admission_id|?
A1. (Any category → has_instruction → Instruction; time = prior discharge)
Q2. At the next hospitalization, was there evidence that those instructions were followed or not followed?
A2. (Event.status = missed follow-up / non-adherence; Medication.status = not taking)
Q3. Among those instructions, were any aspects of non-adherence clinically significant?
A3. (Medication.status; Event.status; Symptom.status)
Q4. What was the documented clinical reasoning that connected those non-adherence failures to the current presentation at readmission?
A4. (clinical reasoning from notes linking specific non-adherence to clinical deterioration; Medication → worsens → Diagnosis/Symptom/Finding; Event → causes → Diagnosis/Symptom/Finding)
Q5. At the most recent discharge, was the discharge plan modified to reduce the risk of recurrence or improve adherence?
A5. (Updated Instruction; Medication adjustments; follow-up changes across admissions)


==> prompts/template_ex_multinote_medication.txt <==
[Template 1 - Medication Intolerance, Adverse Effects, and Regimen Switching]
Q1. Was any medication initiated to treat |Diagnosis/Symptom/Finding| during admission |chartdate or admission_id|?
A1. (Medication.time; Medication → administered_for → Diagnosis/Symptom/Finding)
Q2. After that medication was started, did the patient develop any adverse symptoms, complications, or clinical events?
A2. (Medication → causes → Diagnosis/Symptom/Event/Finding)
Q3. Were any clinical findings or diagnostic abnormalities documented that suggested the adverse effect was related to the medication?
A3. (Symptom.status; Lab_Test.abnormal_flag = abnormal; Medication → causes → Event)
Q4. Was the medication switched in response, and if so, what was the documented reasoning for choosing the replacement?
A4. (Medication.status; Medication → switched_to → Medication/Procedure; clinical reasoning from notes explaining the rationale for the alternative selection)
Q5. After the alternative treatment was started, did the patient's condition improve without recurrence of the adverse effect?
A5. (Medication/Procedure → improves → Diagnosis/Symptom/Finding; Medication/Procedure → resulted_in → Outcome)
Q6. Which medication regimen was continued at discharge for management of the patient's condition?
A6. (Medication.time = discharge)

[Template 2 - Diagnostic Evidence Driving Medication Adjustment]
Q1. What medications was the patient taking at the time of admission |chartdate or admission_id|?
A1. (Medication.time = admission)
Q2. While the patient was receiving those medications, were there any abnormal laboratory results, imaging findings, physical examination findings, or vital sign changes that prompted clinicians to adjust treatment?
A2. (Lab_Test/Diagnostic_Imaging_Test/Vital_Sign/Physical_Exam → resulted_in → Medication change)
Q3. Were the dose, frequency, or route modified in response to those abnormal findings?
A3. (Medication.dosage change; Medication.frequency change; Medication.route change)
Q4. After those medication adjustments were made, did the relevant clinical parameters improve?
A4. (Medication → improves → Diagnosis/Symptom/Finding; Lab_Test/Vital_Sign trend improvement)
Q5. At discharge, what medications and dosing regimens were prescribed following those adjustments?
A5. (Medication.time = discharge; Medication.dosage/frequency)
Q6. Were any monitoring instructions provided related to those medications?
A6. (Medication → has_instruction → Instruction)

[Template 3 - Discharge Medication Reconciliation and Allergy Safety Decisions]
Q1. What medications were prescribed at discharge during admission |chartdate or admission_id|?
A1. (Medication.time = discharge)
Q2. At the next admission discharge, were any of those medications added, discontinued, or changed?
A2. (Medication.time = discharge comparison; Medication.status changes)
Q3. Were there any conditions or clinical findings that prompted clinicians to add those new medications?
A3. (Medication → administered_for → Diagnosis/Symptom/Finding)
Q4. What was the documented reasoning that explained the evolution of the medication regimen from one discharge to the next?
A4. (clinical reasoning from notes linking cross-admission clinical changes to the medication reconciliation decisions; Allergy.status; Medication → causes → Event)
Q5. Were the doses or frequencies of those medications modified to improve safety or adherence?
A5. (Medication.dosage comparison; Medication.frequency comparison)
Q6. At the final discharge, were any medication continuation or monitoring instructions provided?
A6. (Medication → has_instruction → Instruction)

[Template 4 - Medication Adherence, Outpatient Failure, and Readmission Risk]
Q1. What medications was the patient discharged on during admission |chartdate or admission_id|?
A1. (Medication.time = discharge)
Q2. Before the next hospitalization, did the patient stop taking or inconsistently take any of those medications?
A2. (Medication.status = non-adherence)
Q3. Did that medication non-adherence precede worsening symptoms or acute clinical events?
A3. (Medication.status = non-adherence; Medication → causes → Event/Diagnosis/Symptom/Finding)
Q4. How did clinicians address the adherence issue during readmission?
A4. (Medication.time; Medication → switched_to → Medication; clinical reasoning from notes linking non-adherence pattern to the revised treatment approach)
Q5. After medication adherence was restored or treatment was adjusted, did the patient's clinical status improve?
A5. (Medication → improves → Diagnosis/Symptom/Finding; Outcome.status)
Q6. Were any adherence counseling or follow-up instructions provided at discharge to prevent recurrence?
A6. (Medication → has_instruction → Instruction)

[Template 5 - Inpatient Medication Adjustment and Discharge Treatment Planning]
Q1. What medications was the patient taking on admission |chartdate or admission_id|?
A1. (Medication.time = admission; Medication.assertion)
Q2. During hospitalization, were there any changes to the dose, route, or frequency of those medications?
A2. (Medication.dosage change; Medication.route change; Medication.frequency change)
Q3. Were there any diagnostic findings or vital sign abnormalities that prompted clinicians to make those medication changes?
A3. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → resulted_in → Medication)
Q4. After those medication adjustments were implemented, how did the patient clinically respond?
A4. (Medication → improves/worsens → Diagnosis/Symptom/Finding; Medication → resulted_in → Outcome/Finding)
Q5. Based on that response, what medications were ultimately prescribed at discharge?
A5. (Medication.time = discharge)
Q6. For the medications prescribed at discharge, what conditions were they intended to treat?
A6. (Medication → administered_for → Diagnosis/Symptom/Finding)
Q7. Were any discharge instructions given regarding those medications?
A7. (Medication → has_instruction → Instruction)


==> prompts/template_ex_multinote_microbiology.txt <==
[Template 1 - Infection Workup from Suspicion to Targeted Therapy]
Q1. During admission |chartdate or admission_id|, was any infection suspected or diagnosed?
A1. (Diagnosis.assertion, Diagnosis.time; Event.status)
Q2. Was any specimen collected for microbiologic testing to evaluate the infection?
A2. (Specimen.source; Specimen → has_test → Microbiology_Test)
Q3. From testing of the specimen, was any organism identified?
A3. (Microbiology_Test → detected → Microbiology_Organism; Microbiology_Test.organism_growth/result)
Q4. Before identification of the organism, was any empiric therapy started for the infection?
A4. (Medication.assertion; Medication.time; Medication → administered_for → Diagnosis)
Q5. After susceptibility results for the organism were available, was the treatment changed or narrowed?
A5. (Microbiology_Organism → tested_against → Microbiology_Antibiotics; Medication → switched_to → Medication)
Q6. What was the documented reasoning for selecting the targeted regimen based on those susceptibility results?
A6. (clinical reasoning from notes linking the susceptibility pattern to the targeted therapy choice; Medication → administered_for → Diagnosis)
Q7. By discharge, did the infection improve based on clinical or laboratory markers?
A7. (Medication → improves → Diagnosis/Symptom/Finding; Lab_Test trends; Vital_Sign trends; Outcome.status)

[Template 2 - Culture-Negative vs Culture-Positive Infection Resolution]
Q1. During admission |chartdate or admission_id|, was any infection clinically suspected even before microbiologic confirmation?
A1. (Diagnosis.assertion; clinical suspicion)
Q2. Were any microbiologic tests performed to evaluate the infection, and what were their results?
A2. (Specimen → has_test → Microbiology_Test; Microbiology_Test.result)
Q3. If those tests did not confirm an organism, was there other clinical evidence supporting the infection?
A3. (Lab_Test/Vital_Sign/Diagnostic_Imaging_Test/Physical_Exam → reveals → Diagnosis/Finding)
Q4. Based on the diagnostic evaluation, was the treatment continued, stopped, or modified?
A4. (Medication.status; Medication → switched_to → Medication; Medication → administered_for → Diagnosis)
Q5. After the management decision, did the patient's clinical status improve?
A5. (Outcome.status; Symptom.status; Vital_Sign/Lab improvement)
Q6. Was any follow-up or monitoring plan documented at discharge for the infection?
A6. (Diagnosis → has_instruction → Instruction; Medication → has_instruction → Instruction)

[Template 3 - Antibiotic Resistance-Driven Therapy Escalation]
Q1. During admission |chartdate or admission_id|, was any organism identified from microbiologic testing?
A1. (Microbiology_Test → detected → Microbiology_Organism)
Q2. For the infection caused by the organism, was any treatment initially started?
A2. (Medication → administered_for → Diagnosis; Medication.time)
Q3. Were any susceptibility or resistance findings reported for the organism?
A3. (Microbiology_Organism → tested_against → Microbiology_Antibiotics; Microbiology_Antibiotics.sensitivity; Microbiology_Antibiotics.dilution)
Q4. Was the treatment modified or escalated based on those susceptibility findings?
A4. (Medication → switched_to → Medication; Medication.status; clinical reasoning from notes linking resistance findings to the therapy escalation)
Q5. After the therapy adjustment, did the infection markers or symptoms improve?
A5. (Medication → improves → Diagnosis/Symptom/Finding; Outcome.status)
Q6. What treatment regimen was continued at discharge for the infection?
A6. (Medication.time = discharge)

[Template 4 - Recurrent Infection and Organism Persistence Across Admissions]
Q1. During the first admission, was any infection diagnosed?
A1. (Diagnosis.assertion; Diagnosis.time = admission_1)
Q2. For the infection, was any organism identified from microbiologic testing?
A2. (Microbiology_Test → detected → Microbiology_Organism)
Q3. After treatment of the infection, did the same condition recur during a later admission?
A3. (Diagnosis.status recurrence; Diagnosis.time comparison)
Q4. During the later episode of the infection, was the same organism detected again or was a different organism identified?
A4. (Microbiology_Test → detected → Microbiology_Organism organism comparison)
Q5. How did the treatment approach change compared with the earlier episode?
A5. (Medication/Procedure → administered_for → Diagnosis; Medication → switched_to → Medication; clinical reasoning from notes linking prior treatment outcome and organism persistence to the revised approach)
Q6. What was the clinical outcome after management of the recurrent infection?
A6. (Outcome.status)

[Template 5 - Monitoring Microbiologic Clearance and Treatment Duration Decisions]
Q1. During admission |chartdate or admission_id|, was any infection identified, and was any organism detected?
A1. (Diagnosis.assertion; Microbiology_Test → detected → Microbiology_Organism)
Q2. For treatment of the infection, what therapy was started, and when?
A2. (Medication.assertion; Medication.time; Medication → administered_for → Diagnosis)
Q3. After the therapy was initiated, were any follow-up microbiologic tests performed to evaluate treatment response?
A3. (Microbiology_Test.time after Medication)
Q4. Did results of those follow-up tests indicate persistence of infection or microbiologic clearance?
A4. (Microbiology_Test.result; Diagnosis.status)
Q5. Did those follow-up findings affect continuation or duration of therapy?
A5. (Medication.duration; Medication.status)
Q6. Was any discharge plan or outpatient monitoring recommended to ensure resolution of the infection?
A6. (Diagnosis → has_instruction → Instruction; Medication → has_instruction → Instruction)


==> prompts/template_ex_multinote_procedure.txt <==
[Template 1 - Procedure Indication, Course, and Discharge Follow-up]
Q1. Was any procedure performed during the most recent admission, and if so, when was it performed?
A1. (Procedure.assertion, Procedure.time, Procedure.is_main)
Q2. Was there any condition that led clinicians to perform the procedure?
A2. (Procedure → administered_for → Diagnosis/Symptom/Finding)
Q3. Were there any laboratory tests, imaging, physical examination findings, or vital sign abnormalities that supported performing the procedure?
A3. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → resulted_in → Procedure; Lab_Test.value; Lab_Test.abnormal_flag; Diagnostic_Imaging_Test.result; Physical_Exam.finding; Vital_Sign.value)
Q4. What was the documented clinical reasoning that linked those abnormalities to the decision to proceed with the intervention?
A4. (clinical reasoning from notes connecting pre-procedural findings to the procedure decision; Procedure → administered_for → Diagnosis/Symptom/Finding)
Q5. After the procedure was performed, did it lead to any complication, event, or new condition, and if so, how was that recognized?
A5. (Procedure → causes → Event/Diagnosis/Symptom/Finding; Lab_Test/Diagnostic_Imaging_Test/Vital_Sign/Physical_Exam → reveals → Diagnosis/Symptom/Finding)
Q6. Was any treatment or intervention administered to manage the complication?
A6. (Procedure/Medication → administered_for → Diagnosis/Symptom/Finding; Procedure/Medication → resulted_in → Outcome/Finding)
Q7. Were any discharge instructions or follow-up plans documented for the procedure or the condition related to it?
A7. (Procedure → has_instruction → Instruction; Diagnosis/Symptom/Finding → has_instruction → Instruction; time=discharge)

[Template 2 - Procedure-Related Complication Cascade and Escalation of Care]
Q1. At admission |chartdate or admission_id|, was any procedure performed, and were any complications, events, or abnormal findings observed afterward?
A1. (Procedure.time; Procedure → causes → Event/Diagnosis/Symptom/Finding)
Q2. Were any diagnostic evaluations performed to further assess the complication or abnormal finding?
A2. (Lab_Test/Imaging/Physical_Exam/Vital_Sign → reveals → Diagnosis/Symptom/Finding; Lab_Test.abnormal_flag; Diagnostic_Imaging_Test.result)
Q3. Was any initial treatment or management strategy used to address the complication, and did it improve the condition?
A3. (Medication/Procedure → administered_for → Diagnosis/Symptom/Finding; Medication/Procedure → improves/worsens → Diagnosis/Symptom/Finding)
Q4. If the initial management was not fully effective, was the care escalated, and what clinical reasoning drove that decision?
A4. (Procedure/Medication → switched_to → Procedure/Medication; Event.status; clinical reasoning from notes linking inadequate response to escalation)
Q5. What was the final outcome or clinical status after management of the complication?
A5. (Outcome/Finding status; Instruction)

[Template 3 - Emergent Procedure Decision-Making and Execution]
Q1. Were there any clinical changes or acute events at admission |chartdate or admission_id| that necessitated an emergent or urgent procedure?
A1. (Event → causes → Procedure, Diagnosis/Symptom/Finding → causes → Procedure, acute changes in Vital_Sign/Lab_Test)
Q2. Were any diagnostic findings documented that supported performing the procedure?
A2. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam → resulted_in → Procedure; Lab_Test.abnormal_flag; Diagnostic_Imaging_Test.finding)
Q3. What procedure was performed to address the clinical change, and when during the hospitalization did it occur?
A3. (Procedure.assertion, Procedure.time, Procedure.is_main)
Q4. After the procedure was performed, were any intraoperative or immediate post-procedural complications observed?
A4. (Procedure → causes → Diagnosis/Symptom/Finding/Event)
Q5. Were any interventions performed to manage the complications following the procedure?
A5. (Medication/Procedure → administered_for → Diagnosis/Symptom/Finding)
Q6. How did the patient's clinical status change after the procedure?
A6. (Procedure → resulted_in → Outcome/Finding)
Q7. Were any monitoring or follow-up instructions provided for the procedure?
A7. (Procedure → has_instruction → Instruction)

[Template 4 - Repeat Procedures and Recurrence-Driven Reintervention Across Admissions]
Q1. During the first admission, was any procedure performed for |Diagnosis/Symptom/Finding|, and what was the immediate post-procedure outcome at discharge?
A1. (Procedure.time=admission; Procedure → administered_for → Diagnosis/Symptom/Finding; Outcome.status at discharge)
Q2. After that procedure, did the condition recur in a later admission?
A2. (Diagnosis/Symptom/Finding.status over time)
Q3. Were there any tests, examinations, imaging studies, or vital signs that supported the decision to perform another procedure for the recurring condition?
A3. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → resulted_in → Procedure)
Q4. What was the documented clinical reasoning that explained why the condition returned despite the prior intervention?
A4. (clinical reasoning from notes linking factors such as incomplete resolution, non-adherence, or disease progression across admissions to the recurrence)
Q5. Was a repeat procedure performed, or was a different procedure chosen?
A5. (Procedure → switched_to → Procedure)
Q6. After the procedure, did the patient's clinical outcome improve compared with the outcome after the previous procedure?
A6. (Procedure → resulted_in → Outcome/Finding; Outcome → after → Procedure)

[Template 5 - Surgical Approach, Anesthesia Management, and Post-Surgical Outcomes]
Q1. Was any surgical procedure performed during admission |chartdate or admission_id|, and what operative approach was used?
A1. (Procedure.assertion, Procedure.time, Procedure.is_main)
Q2. Was there any condition that led clinicians to perform the procedure?
A2. (Procedure → administered_for → Diagnosis/Symptom/Finding)
Q3. What was the anesthesia type or anesthesia-related considerations for the surgical procedure?
A3. (Event/Diagnosis/Finding related to anesthesia; Vital_Sign instability)
Q4. During the surgery, were there any intraoperative findings or events?
A4. (Procedure → resulted_in → Outcome/Finding during Procedure; Procedure → causes → Event/Diagnosis/Finding)
Q5. What was the immediate postoperative clinical status after the surgical procedure?
A5. (Procedure → resulted_in → Outcome/Finding)
Q6. Did the surgical procedure result in any postoperative complications?
A6. (Procedure → causes → Diagnosis/Symptom/Finding/Event)
Q7. By discharge, how had the patient's condition changed after the procedure?
A7. (Outcome.status; Diagnosis/Symptom/Finding.status)
Q8. Were any discharge instructions or follow-up plans provided for the procedure?
A8. (Procedure → has_instruction → Instruction)


==> prompts/template_ex_multinote_symptom.txt <==
[Template 1 - Readmission Trigger, Evaluation, and Treatment Response]
Q1. After discharge on admission |chartdate or admission_id|, was there any symptom that prompted the patient to return to the hospital, and when did it begin?
A1. (Symptom.is_main, Symptom.time relative to last discharge)
Q2. Was any condition identified as the cause of the symptom?
A2. (Diagnosis/Finding → causes → Symptom)
Q3. Were any laboratory tests, imaging studies, physical examination findings, or vital sign abnormalities used to evaluate the condition?
A3. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → reveals → Diagnosis/Finding; Lab_Test.abnormal_flag; Diagnostic_Imaging_Test.result)
Q4. Was any treatment or intervention administered for the symptom or its underlying condition?
A4. (Medication/Procedure → administered_for → Symptom/Diagnosis/Finding)
Q5. After the treatment was started, did the symptom improve, persist, or worsen, and was there any clinical evidence supporting the assessment?
A5. (Medication/Procedure → improves/worsens → Symptom; Symptom.status; relevant Lab_Test/Vital_Sign/Physical_Exam changes)
Q6. Were any discharge instructions or return precautions provided regarding the symptom or its underlying condition?
A6. (Symptom → has_instruction → Instruction; Diagnosis → has_instruction → Instruction)

[Template 2 - In-Hospital or Treatment-Related Symptom Development and Management]
Q1. During the hospitalization on |chartdate|, did the patient develop any new symptom after a medication or procedure was initiated, and when did that symptom appear?
A1. (Symptom.time during admission; Medication/Procedure.time)
Q2. Was any medication or procedure suspected to have caused that symptom?
A2. (Medication/Procedure → causes → Symptom/Finding; Symptom → causes → Diagnosis/Symptom/Finding)
Q3. Were any diagnostic evaluations performed to assess the suspected adverse effect or to rule out complications?
A3. (Lab_Test/Diagnostic_Imaging_Test/Vital_Sign/Physical_Exam → reveals → Diagnosis/Symptom/Finding; Lab_Test.abnormal_flag)
Q4. What was the documented clinical reasoning that confirmed or refuted the relationship between the treatment and the new symptom?
A4. (clinical reasoning from notes linking the temporal relationship and evaluation findings to the suspected causal mechanism; Medication/Procedure → causes → Symptom)
Q5. Were any management changes made to address the symptom?
A5. (Medication.status = held/discontinued; Medication.dosage; Medication → switched_to → Medication; Medication/Procedure → improves/worsens → Symptom)
Q6. Were any monitoring or precautionary instructions given at discharge to prevent recurrence of the symptom?
A6. (Symptom → has_instruction → Instruction; Medication → has_instruction → Instruction)

[Template 3 - Recurrent Symptom Pattern Across Admissions]
Q1. Was there any symptom that occurred repeatedly across multiple hospitalizations for this patient?
A1. (Symptom appears in >=2 notes; Symptom.time)
Q2. Were there any events, medication changes, or clinical triggers that occurred before episodes of the symptom?
A2. (Event → causes → Symptom; Medication.status changes; Activity/environmental triggers across notes)
Q3. How did the severity or clinical presentation of the symptom differ between hospitalizations?
A3. (compare Symptom.status; Physical_Exam.finding; Vital_Sign.value associated Symptoms)
Q4. Were any conditions associated with the symptom across admissions?
A4. (Diagnosis/Finding/Symptom → causes → Symptom)
Q5. How did the treatment approach evolve over time across admissions?
A5. (Medication/Procedure → administered_for → Symptom; clinical reasoning from notes explaining how prior treatment outcomes informed subsequent treatment choices)
Q6. Among those treatments, were any that improved the symptom, and were any that were ineffective or worsened it?
A6. (Medication/Procedure → improves → Symptom; Medication/Procedure → worsens → Symptom)
Q7. Were there hospitalizations where that symptom was absent or well controlled?
A7. (Symptom.status across notes; Symptom → resulted_in → Outcome/Finding)
Q8. Were any preventive strategies or maintenance therapies recommended to prevent recurrence of the symptom?
A8. (Medication.time = discharge; Symptom → has_instruction → Instruction)

[Template 4 - Symptom Progression and Secondary Symptom Development]
Q1. What was the initial presenting complaint at admission |chartdate or admission_id|?
A1. (Symptom.is_main; Symptom.time = admission)
Q2. Was any condition identified as the cause of the symptom?
A2. (Diagnosis/Symptom/Finding → causes → Symptom)
Q3. Did the condition or symptom lead to any additional symptoms during the hospitalization?
A3. (Diagnosis/Symptom/Finding → causes → Symptom)
Q4. Did any treatment administered for the initial symptom lead to new symptoms?
A4. (Medication/Procedure → administered_for → Symptom; Medication/Procedure → causes → Symptom)
Q5. Were any treatments administered to manage the secondary or treatment-related symptoms?
A5. (Medication/Procedure → administered_for → Symptom)
Q6. Did those symptoms lead to any complications or clinical events affecting the hospital course?
A6. (Symptom → causes → Event/Diagnosis/Symptom/Finding; Outcome → after → Symptom)
Q7. By discharge, which symptoms had resolved and which remained active?
A7. (Symptom.status at discharge; Outcome.status)
Q8. Were any monitoring or follow-up instructions provided for those persistent symptoms?
A8. (Symptom → has_instruction → Instruction)

[Template 5 - Chronic Symptom Burden and Functional Impact Across Admissions]
Q1. Was there any chronic or persistent symptom that the patient experienced across multiple admissions?
A1. (Symptom present in >=2 notes; Symptom.status = chronic/persistent)
Q2. How did the severity or frequency of that symptom change over time?
A2. (Symptom.status trend; Symptom.time)
Q3. Did the symptom affect the patient's functional status or daily activities?
A3. (Symptom → resulted_in → Activity; Activity.status)
Q4. Were any treatments or interventions used to improve functioning despite the symptom?
A4. (Medication/Procedure → administered_for → Symptom; Activity.status)
Q5. What was the documented clinical reasoning that connected the symptom trajectory to the care plan at the most recent discharge?
A5. (clinical reasoning from notes linking the chronic symptom pattern to the discharge care plan; Symptom → resulted_in → Outcome)
Q6. Did the symptom result in changes in the patient's care needs or living situation?
A6. (Symptom → resulted_in → Outcome)
Q7. Was any long-term management or monitoring plan recommended at the most recent discharge for the symptom?
A7. (Symptom → has_instruction → Instruction)


==> prompts/template_ex_singlenote_clinical_assessment.txt <==
[Template 1 - Clinical Assessment Used to Rule Out Competing Diagnoses]
Q1. Were any diagnoses initially suspected based on presenting clinical assessments?
A1. (Diagnosis.status; Diagnosis.assertion; time = admission)
Q2. What assessments were performed to evaluate those suspected conditions?
A2. (Lab_Test; Diagnostic_Imaging_Test; Physical_Exam; Vital_Sign; time)
Q3. Did any of those assessment findings rule out a suspected condition?
A3. (Lab_Test / Diagnostic_Imaging_Test / Vital_Sign / Physical_Exam → reveals → Diagnosis with negative assertion)
Q4. After those exclusionary results, were any findings documented that confirmed the final diagnosis?
A4. (Lab_Test / Diagnostic_Imaging_Test / Vital_Sign / Physical_Exam → reveals → Diagnosis; clinical reasoning from notes linking the positive findings to the confirmed diagnosis)
Q5. Was any treatment decision made based on the clarified diagnosis?
A5. (Procedure/Medication → administered_for → Diagnosis)
Q6. Were any assessment findings at discharge that supported clinical stability?
A6. (Lab_Test.value; Vital_Sign.status; Physical_Exam.finding; Diagnostic_Imaging_Test.result; Outcome.status; time = discharge)

[Template 2 - Assessment-Guided Monitoring and Treatment Adjustment]
Q1. Were there any assessment findings that prompted initiation or adjustment of treatment during admission?
A1. (Lab_Test / Vital_Sign / Physical_Exam / Diagnostic_Imaging_Test → resulted_in → Medication/Procedure)
Q2. How frequently were those assessments repeated?
A2. (Lab_Test.frequency; Vital_Sign.frequency; Physical_Exam.frequency; time intervals during admission)
Q3. Did repeat assessments show improvement after treatment?
A3. (Medication/Procedure → resulted_in → Outcome/Finding; Lab_Test.value normalization; Vital_Sign.status improvement)
Q4. Were there any assessment findings that worsened despite treatment?
A4. (Medication/Procedure → worsens → Diagnosis/Symptom/Finding OR Outcome/Finding → after → Medication/Procedure)
Q5. Did those findings improve, and if not, was the treatment plan modified in response?
A5. (Medication/Procedure → switched_to → Medication/Procedure; clinical reasoning from notes linking the worsening findings to the specific treatment modification)
Q6. What were the clinical assessment values at discharge?
A6. (Lab_Test.value; Vital_Sign.value/status; Physical_Exam.finding; Diagnostic_Imaging_Test.result; Outcome.status; time = discharge)

[Template 3 - Complication Detection Through Clinical Assessment]
Q1. Were there any new abnormal clinical findings during hospitalization?
A1. (Lab_Test.abnormal_flag; Vital_Sign.status; Physical_Exam.finding; Diagnostic_Imaging_Test.result; time)
Q2. Did any procedure or medication cause the new abnormal finding?
A2. (Procedure/Medication → causes → Diagnosis/Symptom/Finding)
Q3. Were any assessments used to confirm the complication?
A3. (Lab_Test / Diagnostic_Imaging_Test / Vital_Sign / Physical_Exam → reveals → Diagnosis/Finding)
Q4. Was any treatment initiated to manage the complication?
A4. (Procedure/Medication → administered_for → Diagnosis/Symptom/Finding)
Q5. Did follow-up assessments show resolution of the complication?
A5. (Medication/Procedure → resulted_in → Outcome/Finding; Lab_Test.value trend; Vital_Sign improvement)
Q6. What was the patient's final assessment status at discharge?
A6. (Outcome.status; Lab_Test.value; Vital_Sign.status; Physical_Exam.finding; Diagnostic_Imaging_Test.result)

[Template 4 - Discharge Assessment and Follow-Up Planning Based on Residual Abnormalities]
Q1. What were the patient's clinical assessment findings on the day of discharge?
A1. (Lab_Test.value; Lab_Test.abnormal_flag; Vital_Sign.status/value; Physical_Exam.finding; Diagnostic_Imaging_Test.result; time = discharge)
Q2. Were any abnormalities still present at discharge?
A2. (Lab_Test.abnormal_flag; Vital_Sign.status; Physical_Exam.finding; Diagnostic_Imaging_Test.result)
Q3. What was the documented clinical reasoning for managing those persistent abnormalities as outpatient?
A3. (clinical reasoning from notes explaining why persistent findings did not preclude discharge; Diagnosis/Symptom/Finding → has_instruction → Instruction)
Q4. Were any follow-up tests or imaging recommended based on those assessment findings?
A4. (Diagnosis/Symptom/Finding → resulted_in → Lab_Test/Diagnostic_Imaging_Test)
Q5. What was the overall clinical outcome based on the final assessments?
A5. (Outcome.status; Outcome/Finding → after → Procedure/Medication)

[Template 5 - Treatment Adjustment Guided by Reassessment]
Q1. What was the patient's initial clinical status at admission based on exam findings and lab/imaging results?
A1. (Physical_Exam.finding, Lab_Test.value/abnormal_flag, Vital_Sign.value/status, Diagnostic_Imaging_Test.result; time = admission)
Q2. Was any treatment started initially, and what was it targeting?
A2. (Medication/Procedure → administered_for → Diagnosis/Symptom/Finding)
Q3. Were there any assessment findings during the hospital course that indicated the initial treatment was insufficient or causing adverse effects?
A3. (Medication/Procedure → worsens → Diagnosis/Symptom/Finding; Medication/Procedure → causes → Diagnosis/Symptom/Finding; Lab_Test/Vital_Sign trend worsening)
Q4. Did the reassessment findings show adequate response, and if not, were any changes to treatment made?
A4. (Medication/Procedure → switched_to → Medication/Procedure; Lab_Test/Vital_Sign/Physical_Exam → resulted_in → Medication/Procedure; clinical reasoning linking reassessment to treatment change)
Q5. Did the treatment modification lead to clinical improvement on reassessment?
A5. (Medication/Procedure → resulted_in → Outcome/Finding; Lab_Test.value normalization; Vital_Sign.value improvement)
Q6. What were the assessment results at discharge after treatment was optimized?
A6. (Lab_Test.value, Vital_Sign.value, Physical_Exam.finding at discharge; Outcome.status)


==> prompts/template_ex_singlenote_clinical_outcome.txt <==
[Template 1 - In-Hospital Complications, Rescue Interventions, and Final Outcome]
Q1. Did the patient experience any complications or clinical deterioration during admission?
A1. (Event.assertion/time; Diagnosis/Symptom/Finding.status change; Outcome.status change)
Q2. Were any clinical findings or test results documented that signaled the complication or deterioration?
A2. (Lab_Test.abnormal_flag/value; Vital_Sign.status/value; Physical_Exam.finding; Diagnostic_Imaging_Test.result → reveals → Diagnosis/Finding)
Q3. Was any underlying cause identified for the complication?
A3. (Procedure/Medication → causes → Diagnosis/Symptom/Finding; Diagnosis/Symptom/Finding → causes → Event)
Q4. Were any treatments or procedures initiated in response to the identified cause?
A4. (Procedure/Medication → administered_for → Diagnosis/Symptom/Finding; Lab_Test/Vital_Sign → resulted_in → Procedure/Medication)
Q5. Did the interventions resolve or improve the complication before discharge?
A5. (Procedure/Medication → improves → Diagnosis/Symptom/Finding; Procedure/Medication → resulted_in → Outcome/Finding; Procedure/Medication → worsens → Diagnosis/Symptom/Finding)
Q6. What was the final outcome status at discharge, and were there any residual deficits?
A6. (Outcome.status; Diagnosis/Symptom/Finding.status; Activity.status at discharge)

[Template 2 - Treatment Goal Attainment]
Q1. What was the primary clinical problem driving admission?
A1. (Diagnosis.is_main; Symptom.is_main; Finding.is_main)
Q2. What interventions were used to treat that problem?
A2. (Procedure/Medication → administered_for → Diagnosis/Symptom/Finding)
Q3. Was the primary problem resolved, improved, or still active at discharge?
A3. (Outcome.status; Diagnosis/Symptom/Finding.status at discharge; Outcome → after → Procedure/Medication)
Q4. Was there any evidence supporting whether the treatment goal was achieved?
A4. (Lab_Test.value/abnormal_flag; Vital_Sign.value; Physical_Exam.finding; Diagnostic_Imaging_Test.result)
Q5. If the goal was not fully achieved, were any barriers, side effects, or complications documented as contributing?
A5. (Procedure/Medication → causes → Diagnosis/Symptom/Finding; Procedure/Medication → worsens → Diagnosis/Symptom/Finding; Diagnosis/Symptom/Finding → causes → Event)
Q6. How was the follow-up plan designed to address those barriers and the remaining problem?
A6. (Any category → has_instruction → Instruction; continued/planned Procedure/Medication; clinical reasoning from notes linking residual issues to the follow-up strategy)

[Template 3 - Functional Outcome, Disposition, and Post-Discharge Support Needs]
Q1. What was the patient's functional status at the time of discharge?
A1. (Activity.status at discharge; Physical_Exam.finding relevant to mobility/function)
Q2. Were there any clinical problems or outcomes that limited the patient's function at discharge?
A2. (Diagnosis/Symptom/Finding → resulted_in → Outcome/Finding; Outcome → after → Diagnosis/Symptom/Finding)
Q3. Did the patient require any assistive devices, home services, or rehabilitation after discharge?
A3. (Medical_Device.status; Activity.status; Outcome.assertion)
Q4. What discharge disposition was selected based on those functional limitations and support needs?
A4. (Outcome.status/time; Activity.status; Diagnosis/Symptom/Finding.status driving disposition decision)
Q5. Were any follow-up appointments, therapy, or instructions arranged to support functional recovery?
A5. (Any category → has_instruction → Instruction; Procedure/Medication planned/continued post-discharge)

[Template 4 - Medication Adjustments During Admission and Their Effect on Outcome]
Q1. Were any medications started, adjusted, or discontinued during admission, and why?
A1. (Medication.assertion/time; Procedure/Medication → administered_for → Diagnosis/Symptom/Finding; Procedure/Medication → switched_to → Procedure/Medication)
Q2. Did any medication cause adverse effects or complications during the admission?
A2. (Procedure/Medication → causes → Diagnosis/Symptom/Finding; Procedure/Medication → worsens → Diagnosis/Symptom/Finding)
Q3. How were those adverse effects managed, and were medications adjusted as a result?
A3. (Procedure/Medication → switched_to → Procedure/Medication; Procedure/Medication → causes → Procedure/Medication; Procedure/Medication → administered_for → Diagnosis/Symptom/Finding)
Q4. What was the overall effect of the final medication regimen on the patient's primary condition by discharge?
A4. (Procedure/Medication → improves → Diagnosis/Symptom/Finding; Procedure/Medication → resulted_in → Outcome/Finding; Outcome → after → Procedure/Medication)
Q5. What medications were prescribed at discharge, and were any instructions given regarding their use?
A5. (Medication.strength/dosage/route/instruction at discharge; Any category → has_instruction → Instruction)

[Template 5 - Goal Attainment and Residual Risk at Discharge]
Q1. What was the intended treatment goal during admission?
A1. (Diagnosis/Symptom/Finding.is_main)
Q2. Was the treatment goal achieved by discharge?
A2. (Outcome.status at discharge, Diagnosis/Symptom/Finding.status at discharge, Outcome → after → Diagnosis/Symptom/Finding)
Q3. Was there any objective data confirming goal attainment?
A3. (Lab_Test.value/abnormal_flag, Vital_Sign.status/value, Physical_Exam.finding, Diagnostic_Imaging_Test.result)
Q4. If the goal was not fully achieved, were any factors documented as contributing to the incomplete response?
A4. (Procedure/Medication → causes → Diagnosis/Symptom/Finding, Diagnosis/Symptom/Finding → causes → Event, Procedure/Medication → worsens → Diagnosis/Symptom/Finding)
Q5. What was the documented clinical reasoning for determining which residual conditions posed the highest risk?
A5. (clinical reasoning from notes linking residual conditions to specific risk factors; Persistent Diagnosis/Symptom/Finding.status; Outcome.status = partial/stable with deficits)
Q6. Was any follow-up plan established to prevent worsening?
A6. (Any category → has_instruction → Instruction, Planned/continued Medication/Procedure)


==> prompts/template_ex_singlenote_diagnosis.txt <==
[Template 1 - Treatment Response and Diagnostic Outcome]
Q1. What diagnosis was treated during admission?
A1. (Diagnosis.is_main, Diagnosis.assertion)
Q2. What medications or procedures were administered for the condition?
A2. (Procedure/Medication → administered_for → Diagnosis, Medication.dosage, route, time)
Q3. What was the documented clinical reasoning for choosing that particular treatment approach over alternatives?
A3. (Procedure/Medication → administered_for → Diagnosis; clinical reasoning from Brief Hospital Course linking findings to treatment decision)
Q4. Did the condition improve, worsen, or remain unchanged after treatment?
A4. (Procedure/Medication → improves/worsens → Diagnosis, Diagnosis.status over time, Outcome → after → Procedure/Medication, Procedure/Medication → resulted_in → Outcome)
Q5. Were there any treatment side effects or complications affecting the condition?
A5. (Procedure/Medication → causes → Diagnosis/Symptom/Finding/Event)
Q6. What was the final clinical outcome related to the condition at discharge?
A6. (Diagnosis → resulted_in → Outcome, Outcome.status, time = discharge)

[Template 2 - Comorbidity Interaction and Diagnostic Interrelationships]
Q1. Were any comorbid diagnoses present during admission?
A1. (Diagnosis.is_main = false, Diagnosis.assertion)
Q2. Did any of those conditions contribute to or worsen another?
A2. (Diagnosis → causes → Diagnosis, Diagnosis → worsens → Diagnosis)
Q3. Was there any clinical evidence documented in the notes that supported that interaction between those conditions?
A3. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam → reveals → Diagnosis; clinical reasoning connecting documented findings to the interaction)
Q4. Did the interaction result in any complication or adverse event?
A4. (Diagnosis → causes → Event, Diagnosis → resulted_in → Outcome)
Q5. At discharge, which of those conditions were stabilized, and which required ongoing management?
A5. (Diagnosis.status at discharge, Diagnosis → has_instruction → Instruction)

[Template 3 - Primary Diagnosis Identification and Clinical Basis]
Q1. What is the primary diagnosis for the patient?
A1. (Diagnosis.is_main=true, Diagnosis.assertion, time=admission)
Q2. Were there any symptoms or findings on presentation that led to the identification of that condition?
A2. (Symptom/Finding → causes → Diagnosis; Symptom.time=admission; Physical_Exam.finding, Vital_Sign → reveals → Diagnosis)
Q3. How did the documented evaluation narrow the differential to that condition?
A3. (Lab_Test/Diagnostic_Imaging_Test/Microbiology_Test → reveals → Diagnosis; Lab_Test.abnormal_flag; Diagnostic_Imaging_Test.result; clinical reasoning linking findings to diagnosis confirmation)
Q4. What treatments were given specifically for the condition during the hospitalization?
A4. (Procedure/Medication → administered_for → Diagnosis; Medication.dosage, Medication.route, Medication.frequency; Procedure.status)
Q5. What was the status of the condition at discharge?
A5. (Diagnosis.status at discharge; Outcome.status; Diagnosis → resulted_in → Outcome)

[Template 4 - Differential Diagnosis Workup and Resolution]
Q1. Was any diagnosis initially suspected or considered as a working diagnosis when the patient was first evaluated?
A1. (Diagnosis.assertion=suspected/possible, Diagnosis.is_main, time=early admission)
Q2. Were any other conditions considered as part of the differential during the workup?
A2. (Diagnosis.assertion=possible/suspected/ruled_out; all non-primary Diagnosis entities, time=admission)
Q3. What tests were performed to differentiate between those possibilities, and what were the results?
A3. (Lab_Test/Diagnostic_Imaging_Test/Microbiology_Test → reveals → Diagnosis/Finding; Lab_Test.abnormal_flag; Specimen → has_test → Lab_Test/Microbiology_Test; test result values)
Q4. Based on those results, were any conditions ruled out, and on what basis?
A4. (Diagnosis.assertion=ruled_out; Lab_Test.result=negative/normal; Diagnostic_Imaging_Test → reveals → Finding that excludes diagnosis)
Q5. Was any evidence documented that confirmed the final diagnosis?
A5. (Diagnosis.status=confirmed; Lab_Test/Diagnostic_Imaging_Test/Physical_Exam → reveals → Diagnosis; key positive findings supporting confirmation)
Q6. Were any incidental or secondary diagnoses identified during the workup?
A6. (Diagnosis.is_main=false; Diagnostic_Imaging_Test → reveals → secondary Diagnosis/Finding; secondary Diagnosis.assertion, time relative to primary)

[Template 5 - Diagnosis Etiology, Complications, and Causal Chain]
Q1. What diagnosis was the patient admitted for, and what was it attributed to?
A1. (Diagnosis.is_main, Diagnosis.assertion; Event/Diagnosis/Finding → causes → Diagnosis; time=admission)
Q2. Were there any pre-existing conditions, prior medications, or procedures that may have precipitated the condition?
A2. (Diagnosis/Symptom/Finding → causes → Diagnosis; Procedure/Medication → causes → Diagnosis; prior Diagnosis.status=active/chronic)
Q3. How did the documented clinical course demonstrate the causal relationship between those contributing factors and the condition?
A3. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam → reveals → Diagnosis; temporal and causal evidence from notes linking precipitants to the diagnosis)
Q4. Did the condition lead to any complications or secondary diagnoses during the hospitalization?
A4. (Diagnosis → causes → Diagnosis/Symptom/Finding/Event; secondary Diagnosis.assertion; time=during admission)
Q5. How were those complications managed, and what was their status at discharge?
A5. (Procedure/Medication → administered_for → secondary Diagnosis; Diagnosis.status at discharge; Outcome → after → Procedure/Medication)
Q6. Were any instructions given to prevent recurrence or manage the underlying cause after discharge?
A6. (Diagnosis → has_instruction → Instruction; Instruction.instruction_text for prevention, risk modification, or monitoring)


==> prompts/template_ex_singlenote_disch_plan.txt <==
[Template 1 - Discharge Medication Reconciliation]
Q1. What medications was the patient prescribed at discharge?
A1. (Medication.assertion, time = discharge; Medication.strength, dosage, route, frequency)
Q2. Which of those medications were newly started during the hospitalization versus continued from admission?
A2. (Medication.status comparison: admission vs. discharge; Medication.time)
Q3. Were any admission medications stopped or held at discharge, and if so, why?
A3. (Medication.status = stopped/held; Medication → administered_for → Diagnosis/Symptom/Finding or adverse effect)
Q4. For the new or changed medications, what condition was each prescribed for?
A4. (Medication → administered_for → Diagnosis/Symptom/Finding)
Q5. Were any dose adjustments made during the hospitalization before arriving at the final discharge dose, and what drove those changes?
A5. (Medication.dosage change; Medication → causes → Symptom/Finding; Medication → worsens → Symptom/Finding)

[Template 2 - Discharge Disposition and Care Setting Rationale]
Q1. Where was the patient discharged to, and what was the stated reason for that disposition?
A1. (Outcome.status/assertion = discharge disposition; Activity.status; Diagnosis/Finding → resulted_in → Outcome)
Q2. What was the patient's clinical condition at the time of discharge that supported the disposition decision?
A2. (Vital_Sign.value, time = discharge; Physical_Exam.finding, time = discharge; Outcome.assertion)
Q3. What was the documented reasoning for determining the appropriate level of post-discharge care based on those findings?
A3. (clinical reasoning from notes linking the discharge clinical status to the disposition decision; Activity.status; functional limitations)
Q4. Were any follow-up services or care arrangements put in place at the receiving facility or at home?
A4. (Instruction.instruction_text; Event.status = scheduled; Medical_Device/Activity supports)
Q5. Were there any outstanding clinical issues at discharge that the receiving care setting was expected to manage?
A5. (Diagnosis/Finding.status = ongoing; Instruction.instruction_text directed to next provider)

[Template 3 - Follow-Up Plan, Outpatient Connections, and Contingency Instructions]
Q1. Were any follow-up appointments or outpatient referrals arranged at discharge?
A1. (Event.status = scheduled; Instruction.instruction_text; Instruction.time)
Q2. What clinical problems was each follow-up appointment intended to address?
A2. (Diagnosis/Symptom/Finding/Outcome → has_instruction → Instruction)
Q3. Were any instructions given regarding who to contact and under what circumstances before the scheduled follow-up?
A3. (Instruction.instruction_text; Symptom/Finding → has_instruction → Instruction with urgency framing)
Q4. Were there any explicit instructions about substances, behaviors, or lifestyle factors the patient was told to avoid?
A4. (Instruction.instruction_text; Activity → has_instruction → Instruction; Medication/substance warnings)
Q5. What should the patient do if they are unable to reach their outpatient provider or feel unsafe?
A5. (Instruction.instruction_text = emergency contingency; Event → has_instruction → Instruction)

[Template 4 - Symptom Monitoring, Red Flags, and Emergency Planning]
Q1. Were any symptoms or warning signs that the patient should monitor after discharge documented?
A1. (Symptom/Finding → has_instruction → Instruction)
Q2. Which conditions or complications were those warning signs intended to detect or prevent?
A2. (Diagnosis/Symptom/Finding → has_instruction → Instruction)
Q3. What was the documented reasoning for emphasizing those specific warning signs based on the patient's hospital course?
A3. (clinical reasoning from notes linking the hospital course — complications, persistent findings, or high-risk conditions — to the specific warning signs selected)
Q4. What actions was the patient instructed to take if those symptoms occur?
A4. (Instruction.instruction_text; may include Event)
Q5. Were any objective thresholds provided?
A5. (Instruction.instruction_text; Vital_Sign.value thresholds if present)

[Template 5 - Follow-Up Care, Appointments, and Diagnostic Monitoring]
Q1. Were any follow-up appointments or referrals arranged at discharge?
A1. (Instruction.instruction_text; Event.status = scheduled)
Q2. What medical or psychiatric issues were those follow-ups meant to address?
A2. (Diagnosis/Symptom/Finding/Outcome → has_instruction → Instruction)
Q3. Were any follow-up tests such as labs, imaging, or microbiology recommended?
A3. (Lab_Test/Diagnostic_Imaging_Test/Microbiology_Test planned; Instruction)
Q4. What was the recommended timing or urgency of follow-up?
A4. (Instruction.time; Instruction.instruction_text)
Q5. Were any contingency plans described if follow-up could not be completed?
A5. (Instruction.instruction_text; case management/social work if applicable)


==> prompts/template_ex_singlenote_medication.txt <==
[Template 1 - Inpatient Initiation, Dose Adjustment, and Tolerability]
Q1. Were any medications initiated during admission to treat |Diagnosis/Symptom/Finding|?
A1. (Medication.time = inpatient, Medication → administered_for → Diagnosis/Symptom/Finding)
Q2. What were the initial dose, route, and frequency?
A2. (Medication.strength, dosage, route, frequency, form)
Q3. Did the patient develop any side effects or intolerance after initiation?
A3. (Medication → causes → Symptom/Finding/Event, Symptom.status; Lab_Test.abnormal_flag if applicable)
Q4. Was the regimen modified in response to those adverse effects?
A4. (Medication.dosage change with time; Medication → switched_to → Medication; clinical reasoning from notes linking the adverse effect to the dose adjustment)
Q5. Did the adjusted regimen improve the medical condition?
A5. (Medication → improves → Diagnosis/Symptom/Finding, Medication → resulted_in → Outcome)
Q6. What was the final discharge medication regimen?
A6. (Medication.time = discharge, Medication.strength, dosage, route, frequency, disp, refills)

[Template 2 - Diagnostic Findings Driving Medication Adjustment]
Q1. What medications was the patient taking on admission?
A1. (Medication.time = admission)
Q2. Were there any abnormal lab tests, imaging findings, or vital sign changes that prompted medication changes?
A2. (Lab_Test/Diagnostic_Imaging_Test/Vital_Sign → resulted_in → Medication change)
Q3. What was the documented reasoning for the particular adjustment chosen in response to those abnormal findings?
A3. (clinical reasoning from notes linking the specific abnormal values to the treatment decision; Medication.dosage/route/frequency change rationale)
Q4. After those medication adjustments were made, did the relevant clinical parameters improve?
A4. (Medication → improves → Diagnosis/Symptom/Finding, Improved Lab_Test/Vital_Sign trends)
Q5. Were any time-limited medications prescribed?
A5. (Medication.instruction including duration, stop date)
Q6. Were any monitoring instructions provided at discharge?
A6. (Medication → has_instruction → Instruction)

[Template 3 - Medication Safety, Allergies, and Adverse Effects]
Q1. Does the patient have any medication allergies?
A1. (Allergy.status, assertion)
Q2. Were any medications avoided or modified due to the allergy history?
A2. (Medication.assertion with avoidance)
Q3. Did the patient experience any adverse medication-related complications during the stay?
A3. (Medication → causes → Diagnosis/Symptom/Event/Finding)
Q4. Was a replacement medication selected, and what was the documented reasoning for that choice?
A4. (Medication → switched_to → Medication; clinical reasoning from notes explaining why the alternative was chosen given the adverse effect and allergy profile)
Q5. Did the alternative medication lead to clinical stabilization?
A5. (Medication → improves → Diagnosis/Symptom/Finding, Medication → resulted_in → Outcome)
Q6. Were any safety instructions provided regarding medication use?
A6. (Medication → has_instruction → Instruction)

[Template 4 - Discharge Medication Reconciliation and Patient Instructions]
Q1. What medications were prescribed at discharge?
A1. (Medication.time = discharge; Medication.dosage, Medication.route, Medication.frequency, Medication.disp, Medication.refills)
Q2. Which of those medications were newly started during admission, and which were continued from before?
A2. (Medication.assertion; Medication.time comparison)
Q3. What condition was each newly started medication intended to treat?
A3. (Medication → administered_for → Diagnosis/Symptom/Finding)
Q4. Were any pre-admission medications discontinued at discharge, and if so, why?
A4. (Medication.assertion = discontinued; Medication → causes → Diagnosis/Symptom/Finding; Allergy.status)
Q5. Were any instructions given to the patient regarding the discharge medications?
A5. (Medication → has_instruction → Instruction)

[Template 5 - Medication for Complication Management During Hospitalization]
Q1. Did the patient develop any complications or new conditions during the hospital stay?
A1. (Diagnosis/Symptom/Finding.time = inpatient; Procedure/Medication → causes → Diagnosis/Symptom/Finding)
Q2. Were any medications started to manage those complications?
A2. (Medication.time; Medication → administered_for → Diagnosis/Symptom/Finding)
Q3. What was the documented reasoning for choosing that treatment approach for the complication?
A3. (clinical reasoning from notes linking the complication characteristics to the treatment choice; Medication → administered_for → Diagnosis/Symptom/Finding)
Q4. Did the treatment improve the patient's condition?
A4. (Medication → improves → Diagnosis/Symptom/Finding; Medication → resulted_in → Outcome)
Q5. Were the complication-related medications continued or stopped at discharge?
A5. (Medication.time = discharge; Medication.assertion)


==> prompts/template_ex_singlenote_microbiology.txt <==
[Template 1 - Empiric Antibiotic Initiation for Suspected Infection]
Q1. Was any infection suspected or diagnosed during admission?
A1. (Diagnosis.assertion, Diagnosis.status, Diagnosis.time)
Q2. Were any specimens collected to work up the suspected infection?
A2. (Specimen.source, Specimen.assertion; Specimen → has_test → Microbiology_Test/Lab_Test)
Q3. Was any empiric therapy started, and for what indication?
A3. (Medication.assertion, Medication.time; Medication → administered_for → Diagnosis)
Q4. What was the documented reasoning for choosing that particular empiric regimen?
A4. (clinical reasoning from notes linking the suspected infection type, patient risk factors, and documented rationale to the empiric therapy selection)
Q5. Was the empiric treatment continued, changed, or stopped by discharge?
A5. (Medication.status at discharge; Medication → switched_to → Medication)
Q6. What treatment regimen was the patient discharged on, and for how long?
A6. (Medication.time, Medication.instruction, Medication.duration at discharge)

[Template 2 - Culture Result Driving Therapy Modification]
Q1. Were any specimens sent for microbiologic testing during admission, and if so, when?
A1. (Specimen.source, Specimen.time; Specimen → has_test → Microbiology_Test)
Q2. Were any organisms identified from those cultures?
A2. (Microbiology_Test → detected → Microbiology_Organism; Microbiology_Organism.growth, Microbiology_Test.result)
Q3. Were any susceptibility or resistance patterns reported for the organism?
A3. (Microbiology_Organism → tested_against → Microbiology_Antibiotics; Microbiology_Antibiotics.sensitivity, Microbiology_Antibiotics.dilution)
Q4. Was the treatment regimen adjusted based on those susceptibility results?
A4. (Medication → switched_to → Medication; Medication.assertion, Medication.time; clinical reasoning from notes linking susceptibility findings to therapy change)
Q5. Did the patient's infection-related signs and symptoms improve after the adjustment?
A5. (Medication → improves → Diagnosis/Symptom/Finding; Vital_Sign/Lab_Test trends; Outcome.status)

[Template 3 - Culture-Negative Infection Workup and Clinical Decision-Making]
Q1. Was an infection suspected during admission, and what was the clinical basis?
A1. (Diagnosis.assertion; Symptom.assertion; Physical_Exam/Vital_Sign/Lab_Test → reveals → Diagnosis/Finding)
Q2. What microbiology tests were performed, and what were the results?
A2. (Specimen → has_test → Microbiology_Test; Microbiology_Test.result, Microbiology_Organism.growth)
Q3. Since those cultures did not identify an organism, was there other clinical evidence supporting or refuting the infection?
A3. (Lab_Test/Diagnostic_Imaging_Test/Vital_Sign → reveals → Diagnosis/Finding; Lab_Test.value, Lab_Test.abnormal_flag)
Q4. What was the documented clinical reasoning for the decision to continue or discontinue treatment in the setting of those inconclusive results?
A4. (Medication.status, Medication.assertion; clinical reasoning from notes explaining the treatment decision in the setting of negative cultures)
Q5. What was the patient's clinical status at discharge, and was any follow-up for the suspected infection recommended?
A5. (Outcome.status; Diagnosis/Medication → has_instruction → Instruction)

[Template 4 - Infection as a Complication of Primary Admission]
Q1. What was the primary reason for this patient's admission?
A1. (Diagnosis.is_main, Diagnosis.assertion; Event.status)
Q2. Did the patient develop a new infection during the hospitalization as a complication?
A2. (Diagnosis.assertion, Diagnosis.time; Event → causes → Diagnosis; Procedure → causes → Diagnosis)
Q3. Were any specimens collected and what microbiologic testing was performed for the new infection?
A3. (Specimen.source, Specimen.time; Specimen → has_test → Microbiology_Test; Microbiology_Test.result)
Q4. Was any treatment started for the infection, and how did it affect the patient's clinical course?
A4. (Medication → administered_for → Diagnosis; Medication → improves → Diagnosis/Symptom/Finding; Outcome.status)
Q5. Was any follow-up imaging, laboratory testing, or repeat culture recommended at discharge to confirm resolution?
A5. (Diagnostic_Imaging_Test/Lab_Test/Microbiology_Test → has_instruction → Instruction; Instruction.instruction_text)

[Template 5 - Monitoring Microbiologic Clearance]
Q1. Was any infection identified during admission, and was an organism detected?
A1. (Diagnosis.assertion; Microbiology_Test → detected → Microbiology_Organism)
Q2. Was any treatment started, and when?
A2. (Medication.assertion/time; Medication → administered_for → Diagnosis)
Q3. Were any follow-up microbiology tests performed?
A3. (Microbiology_Test.time after initial test)
Q4. Did follow-up testing show persistent organism growth or microbiologic clearance?
A4. (Microbiology_Test.organism_growth/result; Diagnosis.status)
Q5. How were the duration and continuation of therapy determined based on those follow-up results?
A5. (Medication.duration/status; clinical reasoning from notes linking clearance/persistence findings to the treatment duration decision)
Q6. What was the infection status and treatment plan at discharge?
A6. (Outcome.status; Medication.time = discharge; Diagnosis/Medication → has_instruction → Instruction)


==> prompts/template_ex_singlenote_procedure.txt <==
[Template 1 - Procedure Indication, Supporting Evidence, and Discharge Planning]
Q1. Did the patient undergo any procedures during admission, and on what date or hospital day were they performed?
A1. (Procedure.assertion; Procedure.time; Procedure.is_main; Procedure.status)
Q2. What was the primary indication that led to the procedure?
A2. (Procedure → administered_for → Diagnosis/Symptom/Finding; Diagnosis.status; Diagnosis.assertion)
Q3. Were there any pre-procedural findings that supported the decision to perform the procedure, and were any abnormalities documented?
A3. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → resulted_in → Procedure; Lab_Test.value; Lab_Test.abnormal_flag; Diagnostic_Imaging_Test.result; Vital_Sign.value)
Q4. What was the documented clinical reasoning that connected those abnormalities to the decision to proceed with the intervention?
A4. (clinical reasoning from notes linking pre-procedural findings to the procedure decision; Procedure → administered_for → Diagnosis/Symptom/Finding)
Q5. Were there any intraoperative or immediate post-procedural complications, and if so, how were they identified?
A5. (Procedure → causes → Event/Diagnosis/Symptom/Finding; Lab_Test/Imaging/Exam/Vitals → reveals → Diagnosis/Symptom/Finding)
Q6. What was the patient's clinical outcome by discharge related to the procedure?
A6. (Procedure → resulted_in → Outcome/Finding; Outcome.status; Diagnosis/Symptom/Finding.status at discharge)
Q7. Were any discharge instructions or follow-up plans provided that were specifically related to the procedure?
A7. (Procedure → has_instruction → Instruction; time=discharge)

[Template 2 - Emergent or Urgent Procedure Decision-Making]
Q1. Were there any acute clinical changes or events during admission that led to an urgent or emergent procedure?
A1. (Event → causes → Procedure; Diagnosis/Symptom/Finding → causes → Procedure; acute Vital_Sign/Lab_Test abnormality)
Q2. Were any diagnostic findings documented that supported proceeding with the urgent intervention?
A2. (Lab_Test/Imaging/Physical_Exam → resulted_in → Procedure; Lab_Test.abnormal_flag; Imaging.result)
Q3. What procedure was performed, and when during the admission course?
A3. (Procedure.assertion; Procedure.time; Procedure.is_main)
Q4. Were there any intraoperative or immediate postoperative complications?
A4. (Procedure → causes → Diagnosis/Symptom/Finding/Event; Vital_Sign changes; Lab_Test changes)
Q5. How did the patient's clinical status change after the procedure?
A5. (Procedure → resulted_in → Outcome/Finding; Vital_Sign.value; Lab_Test.value trend; Physical_Exam.finding changes)
Q6. Was any monitoring, rehabilitation, or follow-up planned due to the urgency of the procedure?
A6. (Procedure → has_instruction → Instruction; Activity.status; time=discharge)

[Template 3 - Surgical Approach, Perioperative Care, and Recovery Trajectory]
Q1. What surgical procedure was performed, and what were the operative approach or components?
A1. (Procedure.assertion; Procedure.time; Procedure.is_main; Procedure.status)
Q2. What condition was the surgery intended to address?
A2. (Procedure → administered_for → Diagnosis/Symptom/Finding)
Q3. What perioperative management strategies were implemented?
A3. (Procedure/Medication → administered_for → Diagnosis/Symptom/Finding; Medical_Device.status; Medication.route; Medication.time)
Q4. Did the procedure result in any expected postoperative findings or outcomes?
A4. (Procedure → resulted_in → Outcome/Finding; Outcome → after → Procedure)
Q5. Did any postoperative complication occur, and what was done in response?
A5. (Procedure → causes → Diagnosis/Symptom/Finding/Event; Medication/Procedure → administered_for → Diagnosis/Symptom/Finding)
Q6. How was the recovery assessed at discharge based on the response to complication management?
A6. (Activity.status; Outcome.status; Diagnosis/Symptom/Finding.status at discharge; clinical reasoning linking complication management to discharge status)
Q7. What were the patient's wound care, rehabilitation, or procedural precautions at discharge?
A7. (Procedure → has_instruction → Instruction; Activity → has_instruction → Instruction)

[Template 4 - Procedure-Related Complication and Management Escalation]
Q1. Did the patient undergo a procedure during admission, and was there any sign that a complication had occurred afterward?
A1. (Procedure.assertion, Procedure.time; Procedure → causes → Diagnosis/Symptom/Finding/Event; earliest time evidence)
Q2. Was any diagnostic workup done to evaluate the complication, and what did it reveal?
A2. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → reveals → Diagnosis/Finding; Lab_Test.value, Lab_Test.abnormal_flag, Diagnostic_Imaging_Test.result)
Q3. What was the initial treatment approach for the complication, and was it effective?
A3. (Medication/Procedure → administered_for → Diagnosis/Symptom/Finding; Medication/Procedure → improves/worsens → Diagnosis/Symptom/Finding)
Q4. If the initial approach was not fully effective, was the management escalated, and what clinical reasoning drove that decision?
A4. (Procedure/Medication → switched_to → Procedure/Medication; clinical reasoning from notes linking inadequate response to the escalation decision)
Q5. What was the final status of the complication at discharge, and were any additional follow-up steps recommended?
A5. (Diagnosis/Symptom/Finding.status at discharge; Outcome.status; Procedure/Medication → has_instruction → Instruction)

[Template 5 - Procedure Outcome, Functional Status Change, and Discharge Planning]
Q1. What was the patient's functional or clinical status prior to the procedure that made intervention necessary?
A1. (Diagnosis/Symptom/Finding.status pre-procedure; Physical_Exam.finding; Activity.status pre-admission)
Q2. What procedure was ultimately performed, and what were the expected goals?
A2. (Procedure.assertion, Procedure.is_main; Procedure → administered_for → Diagnosis/Symptom/Finding; Procedure → resulted_in → Outcome/Finding expected)
Q3. How did objective measures such as labs, imaging, vitals, or exam change after the procedure?
A3. (Lab_Test.value post-procedure; Vital_Sign.value; Physical_Exam.finding; Diagnostic_Imaging_Test.result post-procedure)
Q4. What was the patient's functional and clinical status at discharge compared to admission?
A4. (Outcome.status; Activity.status at discharge; Diagnosis/Symptom/Finding.status resolved/improved/persistent)
Q5. What discharge disposition was chosen, and were any ongoing procedure-related instructions or follow-up given?
A5. (Procedure → has_instruction → Instruction; Activity → has_instruction → Instruction; Outcome → after → Procedure; discharge disposition)


==> prompts/template_ex_singlenote_symptom.txt <==
[Template 1 - Symptom Progression and Secondary Complication During Hospitalization]
Q1. What was the initial presenting symptom at admission?
A1. (Symptom.is_main, Symptom.time=admission, Symptom.assertion)
Q2. Did the initial symptom or its underlying condition lead to additional symptoms or complications during the hospital stay?
A2. (Symptom → causes → Symptom/Diagnosis; Diagnosis → causes → Symptom; Symptom.time progression during admission)
Q3. How were those secondary or evolving symptoms evaluated?
A3. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → reveals → Diagnosis/Finding related to secondary Symptom)
Q4. What was the documented clinical reasoning that linked those evaluation findings to the secondary symptoms?
A4. (clinical reasoning from notes connecting documented evaluation results to the secondary symptom etiology; Diagnosis/Finding → causes → Symptom)
Q5. Were any treatments directed at the secondary symptoms, and were they distinct from treatments for the primary symptom?
A5. (Medication/Procedure → administered_for → secondary Symptom; compare with primary Symptom treatments)
Q6. Did any treatments for the primary symptom worsen or cause the secondary symptoms?
A6. (Medication/Procedure → causes → secondary Symptom; Medication/Procedure → worsens → Symptom)
Q7. What was the status of all symptoms at the time of discharge?
A7. (Symptom.status at discharge for each Symptom; Outcome → after → Symptom)

[Template 2 - Symptom Burden, Functional Impact, and Discharge Planning]
Q1. Were there any symptoms that impaired the patient's functional status or activities of daily living during admission?
A1. (Symptom.is_main, Symptom.status; Symptom → resulted_in → Activity limitation; Activity.status)
Q2. How did those symptoms affect the patient's ability to ambulate, self-care, or perform basic tasks?
A2. (Symptom → resulted_in → Activity; Physical_Exam.finding related to functional performance)
Q3. Were any interventions used to support functional recovery?
A3. (Procedure/Medication → administered_for → Symptom; Medical_Device → improves → Symptom/Activity; Activity.status post-intervention)
Q4. How did the care team determine the discharge disposition based on those functional limitations?
A4. (Symptom → resulted_in → Outcome; clinical reasoning from notes linking the symptom burden and functional status to the disposition decision)
Q5. Were any activity restrictions or precautions related to the patient's symptoms specified in the discharge instructions?
A5. (Symptom/Activity → has_instruction → Instruction; restrictions, duration, escalation criteria)
Q6. Were any symptoms or warning signs documented that should prompt the patient to seek urgent care after discharge?
A6. (Symptom → has_instruction → Instruction; threshold criteria for return to ED/clinic)

[Template 3 - Presenting Symptom, Diagnostic Workup, and Treatment Response]
Q1. What was the primary presenting symptom at admission, and when did it begin?
A1. (Symptom.is_main = true; Symptom.time = onset relative to admission; Symptom.assertion = present)
Q2. Was any condition identified as the cause of the symptom?
A2. (Diagnosis/Finding → causes → Symptom)
Q3. Were any laboratory tests, imaging studies, vital signs, or physical exam findings used to evaluate the symptom, and were any abnormal findings documented?
A3. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → reveals → Diagnosis/Finding, Lab_Test.abnormal_flag; Diagnostic_Imaging_Test.result)
Q4. Were any treatments administered specifically for the symptom?
A4. (Medication/Procedure → administered_for → Symptom)
Q5. Did the symptom improve, persist, or worsen during hospitalization?
A5. (Medication/Procedure → improves/worsens → Symptom; Symptom.status trend)
Q6. What was the status of the symptom at discharge?
A6. (Symptom.status at discharge; Outcome.status)
Q7. Were any discharge instructions provided regarding monitoring or recurrence of the symptom?
A7. (Symptom → has_instruction → Instruction)

[Template 4 - Chronic Symptom Exacerbation During Single Admission]
Q1. Did the patient have a chronic symptom prior to admission, and if so, what was its baseline severity and duration?
A1. (Symptom.status = chronic; Symptom.time duration; Symptom.assertion)
Q2. What changes in the symptom prompted admission?
A2. (Symptom.status = worsened/exacerbated; Symptom.time = pre-admission period)
Q3. Were any factors documented as contributing to the worsening of the symptom?
A3. (Event → causes → Symptom, Medication.status = non-compliance/discontinued, Diagnosis → causes → Symptom)
Q4. What was the documented clinical reasoning that connected those contributing factors to the exacerbation?
A4. (clinical reasoning from notes linking the documented triggers to the symptom worsening; temporal and causal evidence)
Q5. Were any interventions implemented to manage the exacerbation?
A5. (Medication/Procedure → administered_for → Symptom)
Q6. How did the symptom respond to those interventions?
A6. (Medication/Procedure → improves/worsens → Symptom; Symptom.status trend)
Q7. Was long-term symptom management adjusted at discharge?
A7. (Medication.time = discharge; Medication.dosage/route changes; Symptom → has_instruction → Instruction)

[Template 5 - New Symptom Development During Hospitalization]
Q1. Did the patient develop any new symptoms during hospitalization? If so, what and when?
A1. (Symptom.time = during admission; Symptom.assertion = new)
Q2. Was any cause suspected for the new symptom?
A2. (Medication/Procedure → causes → Symptom, Diagnosis → causes → Symptom, Event → causes → Symptom)
Q3. Was any diagnostic evaluation performed for the new symptom?
A3. (Lab_Test/Diagnostic_Imaging_Test/Physical_Exam/Vital_Sign → reveals → Diagnosis/Finding)
Q4. Did the documented findings confirm or refute the suspected cause based on those evaluation results?
A4. (clinical reasoning from notes linking evaluation results to the suspected etiology; Diagnosis/Finding confirmation or exclusion)
Q5. Were any management changes made in response to the symptom?
A5. (Medication.status = held/discontinued, Medication → switched_to → Medication, Procedure → administered_for → Symptom)
Q6. Did the new symptom resolve before discharge?
A6. (Symptom.status = resolved/persistent; Medication/Procedure → improves → Symptom)
Q7. Were any precautions given to prevent recurrence of the symptom?
A7. (Symptom/Medication → has_instruction → Instruction)

